Is SGD a Bayesian sampler? Well, almost

Overparameterised deep neural networks (DNNs) are highly expressive and so can, in principle, generate almost any function that fits a training dataset with zero error. The vast majority of these functions will perform poorly on unseen data, and yet in practice DNNs often generalise remarkably well. This success suggests that a trained DNN must have a strong inductive bias towards functions with low generalisation error. Here we empirically investigate this inductive bias by calculating, for a range of architectures and datasets, the probability $P_{SGD}(f\mid S)$ that an overparameterised DNN, trained with stochastic gradient descent (SGD) or one of its variants, converges on a function $f$ consistent with a training set $S$. We also use Gaussian processes to estimate the Bayesian posterior probability $P_B(f\mid S)$ that the DNN expresses $f$ upon random sampling of its parameters, conditioned on $S$. Our main findings are that $P_{SGD}(f\mid S)$ correlates remarkably well with $P_B(f\mid S)$ and that $P_B(f\mid S)$ is strongly biased towards low-error and low complexity functions. These results imply that strong inductive bias in the parameter-function map (which determines $P_B(f\mid S)$), rather than a special property of SGD, is the primary explanation for why DNNs generalise so well in the overparameterised regime. While our results suggest that the Bayesian posterior $P_B(f\mid S)$ is the first order determinant of $P_{SGD}(f\mid S)$, there remain second order differences that are sensitive to hyperparameter tuning. A function probability picture, based on $P_{SGD}(f\mid S)$ and/or $P_B(f\mid S)$, can shed new light on the way that variations in architecture or hyperparameter settings such as batch size, learning rate, and optimiser choice, affect DNN performance.

==> backup/commented_out_appendix_text.txt <==
% \section{Related work (further detail for \cref{sec1:intro})}\label{app:related_work}

% %In this appendix, we will briefly summarise some of the work related to why DNNs exhibit good generalisation while overparameterised, which were first stated in \cref{sec1:intro}. The most important information is shared with that section. 

% \subsection{Related work on implicit bias in trained networks}

% %A \emph{minimum} in the parameter space is, informally, a region with low training loss. One can distinguish between \enquote{good} minima and \enquote{bad} minima based on whether or not the functions associated with that region generalise well. From this perspective, a natural candidate for the source of inductive bias is the combination of the optimiser and the loss function, since they determine which minimum is found. 

% Much of the work on inductive biases in stochastic gradient descent (SGD) is framed as a discussion about generalisation.  The two concepts are of course intimately related. 
% Before discussing related work on inductive bias in trained networks, it may be helpful to distinguish two different questions about generalisation: 


% \begin{description}

% \item[\textbf{1)}] \textbf{Question of over-paremeterised generalisation}: Why do DNNs generalise at all in the overparameterised regime, where classical learning theory doesn't guarantee generalisation?


% \item[{\bf 2)}] \textbf{Question of fine-tuned generalisation}: 
% Given that vanilla DNNs already generalise reasonably well, how can  architecture choice and hyperparameter tuning  further improve generalisation? 
% \end{description}


% The first question arises because among the functions that an overparameterised DNN can express, the number that can fit a training data set $S$, but which generalise poorly, is typically many orders of magnitude larger than the number that achieve good generalisation.  From classical learning theory we would expect extremely poor generalisation. However, in practice it is often found that many DNN architectures, as long as they are expressive enough to fit the data, do a good enough job at generalisation to imply a significant inductive bias towards a small fraction of functions that generalise well. 

% The second question arises from two common experiences in DNN research. Firstly,   changes in architecture can lead to important improvements in generalisation.   For example, a CNN with max-pooling typically performs better than a vanilla FCN on image data.  Secondly,   hyperparameter tuning within a fixed architecture can lead to  further improvements of generalisation. %as observed in the example above\citep{keskar2016large,goyal2017accurate,hoffer2017train,smith2017don} which showed that smaller batch sizes and/or longer training could lead to better generalisation in some cases.  
% While these methods of improving generalisation are important in practice, the starting point is normally still a DNN that already has enough inductive bias to raise question 1) above. 
% It is therefore important not to conflate the study of question 2) -- as vital as it may be to  successful practical implementations --- with the more general question of why DNNs generalise  in the first place.   

% %A well-known result from \citep{keskar2016large} shows that DNNs trained with small batch stochastic gradient descent (SGD) generalise better than identical models trained with large batch SGD (by $\sim 5\%$). Small batch SGD also finds `flatter' minima (i.e.\ minima with smaller eigenvalues in the Hessian) than large batch SGD, and it has been suggested several times that `flatter' minima lead to better generalisation than sharper minima \citep{keskar2016large,jastrzebski2018finding,hochreiter1997flat,jiang2019fantastic,wu2017towards,zhang2018energy} (however, it was shown in \citep{dinh2017sharp} that sharp minima can generalise well). Martin et al.\ \citep{martin2018implicit} also showed that using SGD with different batch sizes leads to qualitatively different functions being found.  
% %\guille{Removed "Given that generalisation is clearly quite sensitive to properties of the optimiser, it appears natural to consider the optimiser and its interaction with the loss landscape as a good candidate for the source of `over-parameterised' generalisation,", because it's a bit repetitive with the last sentence of previous paragraph, plus it's not really true that generalizatoin is that sensititive to the optimizer?}

% As mentioned in the main text, there is a an extensive literature on inductive biases in SGD.  Much of this literature is empirical: improvements are observed when using particular hyperparameter tunings and SGD.  One of the most common rationalisation is in terms of ``flatness'' which is inspired by early work by Hochreiter and Schmidthuber~\citep{hochreiter1997flat} who predicted that flatter minima would generalise better.  One of the most influential studies is by Keskar {\em et al.\ }~\citep{keskar2016large} who showed that  DNNs trained with small batch  SGD generalise better than identical models trained with large batch SGD (by  up to $5\%$), and also found a correlation between small batch size and minima that are less ``sharp'' (using not the eigenvalues of the Hessian but a more computationally tractable sensitivity measure).   
% While these results are genuinely interesting, they are mainly relevant to issues raised by question 2 above. We note for example, that in~\citep{keskar2016large} the authors explicity point this out by arguing that their results are not about ``overfitting'' (e.g.\ question 1 above).  

% The effects of changing hyperparameters can be subtle.  For example, another   series of recent papers~\citep{goyal2017accurate,hoffer2017train,smith2017don} suggest that better generalisation with small batch SGD may be caused by the fact that the number of optimization steps per epoch decreases when the batch size increases. These works showed that a similar improvement in generalisation performance can be created by increasing the learning rate, or by overtraining (i.e.\ by continuing to train after $100 \%$ accuracy has been reached).  In particular, in \citep{hoffer2017train} it was argued that overtraining does not generally negatively impact generalisation (as naive expectations based on overfitting might suggest). These results also challenge some theoretical studies that suggested that SGD may control the capacity of the models by limiting the number of parameter updates \citep{brutzkus2017sgd}.  
% Other papers on ``flatness' include~\citep{jastrzebski2018finding,wu2017towards,zhang2018energy,wei2019noise}. Links have also been made to low frequency \citep{rahaman2018spectral}, and  to sensitivity to changes in the inputs \citep{arpit2017closer-arxiv,novak2018sensitivity}.

% In another interesting paper, Zhang {\em et al.\ }~\citep{zhang2018energy} derive a Langevin type equation for both GD and SGD. For the latter they argue that the noise is anisotropic, and that this may explain why SGD is more likely to find ``flatter minima''. Similarly, Jastrzebski {\em et al.\ }~\citep{jastrzebski2018finding} argue that isotropic SGD-induced noise also helps push the optimiser away from sharper minima.  An important caveat to the work on sharpness can be found in the work of Dinh {\em et al.\ }\citep{dinh2017sharp} who use the non-negative homogeneity of the ReLU activation function to show that for a number of the measures used in the papers cited above, the ``flatness'' can be made arbitrarily large (or sharp) without changing the function (and therefore the generalisation performance) that the DNN expresses.  This result suggests that care must be used when interpreting local measures of flatness.   There is much more literature on this topic, but the upshot is that while fine-tuning optimiser hyperparameters can be very important for improving optimisation,  the effects on  generalisation, and by implication, the inductive bias of a DNN, are less well established~\citep{choi2019empirical}, and where improvements are found, these tend to be in the class of answers to question 2) above.  

% It is important to note that simple vanilla gradient descent (GD), when it can be made to converge, does not differ that much (on the scale of question 1) above)  from  SGD and its variants in generalisation performance~\citep{keskar2016large,wu2017towards,zhang2018energy,choi2019empirical}.  Therefore if training generates the inductive bias needed to answer question 1), that bias must already largely be present in simple GD.


% %are starting from DNNs that already appear to have enough inductive bias to answer questionwhat property of DNNs generates the inductive bias allowing them to assign high probability $P(f|\mathcal{D})$ to functions $f$ that generalise well?

% %It is important to distinguish two questions.  One is: does SGD help explain why do highly expressive DNNs generalise at all, given that standard learning theories predict that they should heavily overfit. We may call that the  given that we would expect them to heavily overfit, SGD and its variants, including simple gradient descent (GD) do not vary that much.   

% Significant theoretical effort has been spent on extracting properties of a trained neural network that could be used to explain generalisation. By implication, these investigations should also help illuminate the nature of the implicit bias of trained networks.  Investigators have attempted to use sensitivity to perturbations (whether in inputs or weights) to explain the generalisation performance either using a PAC-Bayesian analysis \citep{bartlett2017spectrally,dziugaite2017computing,neyshabur2018a}, or a compression approach \citep{arora2018stronger,zhou2018nonvacuous}.   In contrast to the work described above that studies the specific effect of hyperparameter tuning on SGD, much of the work in this paragraph is directly applicable to question 1.  
%  A very comprehensive review of this line of work empirically finds that the PAC-Bayesian sensitivity approaches seem the most promising \citep{jiang2019fantastic}. 
 
% The more theoretical side of the study of SGD has also seen recent progress. For example, \citep{soudry2018implicit} showed that SGD finds the max-margin solution in unregularised logistic regression, whilst it was shown in \citep{brutzkus2017sgd} that overparameterised DNNs trained with SGD avoid over-fitting on linearly separable data. More recently, \citep{NIPS2019_8847} proved agnostic generalisation bounds for SGD-trained DNNs (up to two hidden layers), which impose less restrictive assumptions (on the data, architecture, and optimiser) than previous works. However, this line of work concerns itself with rigorously proving generalisation bounds on the overparameterised regime, from which it may be hard to extract the fundamental reasons for why DNNs generalise. Nevertheless, we think that these theoretical analyses can be a fruitful source of new ideas to explain generalisation, and that it would be useful to compare them against ideas studied in the more empirical literature.
 

%   % Soudry et al. \citep{soudry2018implicit} showed that SGD finds the max-margin solution in unregularised logistic regression, whilst it was shown in \citep{brutzkus2017sgd} that overparameterised DNNs trained with SGD avoid over-fitting on linearly separable data.  Recently, \citep{NIPS2019_8847} proved agnostic generalization bounds of SGD-trained neural networks. While an impressive theoretical achievement, no empirical test of the tightness of the bounds is performed. More recent work~\citep{poggio2020complexity} suggests that gradient descent performs a hidden regularisation in normalised weights, but other analyses suggests that such implicit regularisation may be very hard to prove in a more general setting for SGD~\citep{dauber2020can}. So again, there is no consensus emerging from this direction of inquiry.
% Another direction is to study properties of the loss-landscape itself.   Several studies have shown some interesting parallels between the loss landscape of DNNs and the energy landscape of zero-temperature Gaussian Spin Glasses \citep{choromanska2015loss,baity2019comparing,becker2020geometry}. While such insights may help explain why SGD works so well as an optimiser in these high dimensional spaces, it is less clear how properties of the loss landscape can be linked to DNN generalisation.

% % \guille{we should explain how the below is linked to optimizers}
% A completely different theme builds on the concept of an information bottleneck \citep{tishby2015deep,shwartz2017opening} which suggest that generalisation arises from information compression in deeper layers, aided by SGD.  However, recent work \citep{saxe2019information} suggests that the compression is strongly affected by activation functions used, suggesting again that this approach is not general enough to capture the implicit bias needed to answer question 1. 



% \subsection{Related work on implicit bias in untrained networks}
% \label{subapp:simplicity_bias}

% %While most of the arguments above focus on special properties of a trained network, a completely different tack is to consider the \textbf{\textit{a-priori} probability $P(f)$} that an untrained DNN outputs a function $f$ upon random sampling of its parameters (typically the weights and biases). This gives a measure associated with each function; and any differences between $P(f)$ of different functions could be a source of inductive bias. We refer to \cref{appendix:old_sec_1.1} for further discussion on the definition and meaning of $P(f)$.

% We briefly review work inspired by a powerful result from  Algorithmic Information Theory (AIT) called the Coding Theorem~\citep{li2008introduction}.  First derived by Levin~\citep{levin1974laws}, and building on concepts pioneered by Solomonoff~\citep{solomonoff1964formal}, it is closely related to  more recent bound applicable to a wider range of input-output maps~\citep{dingle2018input,dingle2020generic}.   In this more recent form (and under certain fairly general conditions that the maps must fulfil) it shows that upon randomly sampling the parameters of an input-output map $M$, the probability $P(f)$ of obtaining output $f$ can be bounded as
% \begin{align}\label{eqn:levin}
%     P(f)\leq 2^{-K(f|M)+\mathcal{O}(1)} \approx 2^{-a \tilde{K}(f) + b}
% \end{align}
% where $K(f)$ is the Kolmogorov complexity of $f$, $\tilde{K}(f)$ is a suitable approximation to $K(f)$ and $a$ and $b$ are parameters that depend on the map, but not on $f$.  The computable bound was shown to work remarkably well for a range of input-output maps from across science and engineering \citep{dingle2018input}, giving confidence that it should be widely applicable, at least for maps that satisfy the conditions. In addition, a statistical lower-bound can be derived that predicts that most of the probability weight will lie relatively close to the bound~\citep{dingle2020generic}. 

% The application to DNNs was first shown in~\citep{valle2018deep}. We note that the input-output map of interest is not the map from inputs to DNN outputs, but rather 
% the map from the network parameters to the function $f$ it produces on inputs $\mathcal{X}$ which was described in the main text in \cref{def:PFM}.  The prediction of Eq.~\ref{eqn:levin}  for a DNN with parameters sampled randomly (from, for example, truncated i.i.d.\ Gaussians) is that, \textit{if the map is sufficiently biased}, then  the probability of the DNN producing a function $f$ on input data $x_{i=0}^n$  drops exponentially with increasing complexity of the function $f$. Note that technically we should write $f$ as $f|\mathcal{X}$ to indicate the dependence of the function modelled by the DNN on the inputs $\mathcal{X}$.   We also note that the bound of Eq.~\ref{eqn:levin} on its own does not force a map to be biased.  It still holds for a uniform distribution.  But if the map is biased, then it will be biased according to  Eq.~\ref{eqn:levin}.

% In \citep{valle2018deep} it was shown empirically that this very general prediction held for the $P(f)$ of a number of different DNNs. This was done via direct sampling of the parameters of a small DNN on Boolean inputs. NNGP calculations also showed a strong bias in more complex systems.  In~\citep{mingard2019neural} some exact results were proven  for simplified networks, that were also consistent with the bound of~\cref{eqn:levin}. In particular, they proved that for a perceptron with no bias, upon randomly sampling the parameters (with a distribution satisfying certain weak assumptions), any value of class-imbalance was equally likely. Because there are many fewer functions with high class imbalance (low ``entropy'') than low class imbalance, and these are also simpler, this implied a bias of $P(f)$ towards certain simple functions. They also proved that for infinite-width ReLU DNNs, this bias gets monotonically stronger as the number of layers grows.  A different direction was pursued in~\citep{de2018random}, who showed that, upon randomly sampling the parameters of a ReLU DNN acting on Boolean inputs, the functions obtained had an average sensitivity to inputs which is much lower than if randomly sampling functions. Functions with low input sensitivity are also simple, thus proving another form of simplicity bias present in these systems.

% On the other hand, in a recent paper~\citep{yang2019fine}, it was shown that for DNNs with activation functions such as Erf and Tanh, the bias starts to disappear as the system enters the ``chaotic regmie'', which happens for weight variances above a certain threshold, as the depth grows \citep{poole2016exponential} (note that ReLU networks don't have such a chaotic regime).  While these hyperparameters are not typically used for DNNs, they do show that there exist regimes where there is no simplicity bias. Note that the Levin bound still holds, but $P(f)$ is simply approaching a uniform distribution, and the bound becomes loose for small complexity. These results are also interesting because, if the bias becomes weaker, then it may also be the case that the correlation between $\pb$ and $\psgd$ starts to disappear.  

% Several of these works use an important recent extensions of Neal's seminal proof~\citep{neal1994priors,neal2012bayesian}  -- that a single-layer DNN with random i.i.d. weights is equivalent to a  Gaussian process (GP)~\citep{mackay1998introduction} in the infinite width limit --  to multiple layers and architectures~\citep{lee2017deep,matthews2018gaussian,novak2018bayesian,garriga-alonso2018deep,yang2019tensor}. 

% % \ard{Maybe include the two main theorems from the perceptron paper as well? } 

% %The computable bound was shown to work remarkably well for a range of input-output maps from across science and engineering \citep{dingle2018input}. In addition, a statistical lower-bound predicts that most of the probability weight will lie relatively close to the bound~\citep{dingle2020generic}.

% %This result can be applied to the `parameter-function map' of DNNs (c.f. \cref{app:def:PFM1}), the map from the network parameters to the function $f$ it produces on inputs $\mathcal{X}$.

% %Recent theoretical and empirical work~\citep{valle2018deep,mingard2019neural,de2018random} suggests that the $P(f)$ of DNNs is indeed strongly biased towards solutions with low descriptional complexity. It is widely assumed that simple hypotheses are likely to generalise well, and this assumption is backed by empirical evidence~\citep{lin2017does,goldt2019modelling}. Therefore, if $P(f)$ is biased towards simple functions, and if this bias is preserved throughout training, then this could explain overparameterised generalisation.

% A bias towards simplicity does not automatically imply good generalisation.
% Instead certain key hypotheses are needed about the data, in particular that it is described by functions that are simple (in a similar sense than the inductive bias). The assumption that a more parsimonious hypothesis is more likely to be true has been influential since antiquity and is often articulated by invoking Occam's razor. However, the  fundamental justification for this heuristic is disputed~\citep{sober2015ockham}.  For the machine learning literature see e.g.~\citep{ 
% mackay1992bayesian, blumer1987occam, rasmussen2001occam, domingos1999role}.  For links between the razor and  AIT/Solomonoff relevant to Eq.~(\ref{eqn:levin}), see e.g.~\citep{ rathmanner2011philosophical,sterkenburg2016solomonoff} for a spirited discussion. 

% Studies that imply that the data is somehow ``simple'' include an influential paper by  Lin and Tegmark~\citep{lin2017does} invoking arguments mainly from statistical mechanics to argue that deep learning works well because the laws of physics typically select for function classes that are ``mathematically simple'', and so easy to learn. For the much used MNIST data set,  Spigler {\em et al.\ }~\citep{spigler2019asymptotic} show that while the data is embedded in a $28^2=784$ dimensional manifold, it has a much lower effective dimension $d_{eff}=15$. Individual numbers have effective dimensions that are even lower, ranging from 7 to 13~\citep{hein2005intrinsic}.  So the functions that fit MNIST data are much simpler than those that fit random data~\citep{goldt2019modelling}.   

% %Assuming that simpler functions are likely to be better, this bias could help explain why DNNs generalise in the overparameterised regime.  The strong exponential bias means that they 

% \subsection{Bayesian formulation of the relation between bias of untrained networks and trained networks}
% \label{subapp:bayesian_formalisation}

% %The AIT arguments above have been mainly applied to the overa We can formalise this in a Bayesian framework.
% The effect of the bias in $P(f)$ on a network conditioned on a training set $S$  can be formalised in a Bayesian framework.   To apply Bayesian inference for supervised learning (or function approximation), we need to begin with a \emph{prior} over functions, which in this case is simply $P(f)$. If our `observation', that is the training set $S$, corresponds to the exact values of the function which we wish to infer (i.e. no noise), at some points, then we need to use a 0-1 likelihood $P(S|f)$, which just indicates whether the data is consistent with the function. Formally, if $S=\{(x_i,y_i)\}_{i=1}^m$ corresponds to the set of training pairs, then we let
% \begin{equation*}
%         P(S|f) = \begin{cases} 1\textrm{ if } \forall i,\;\; f(x_i)=y_i \\
%                             0\textrm{ otherwise }.
%             \end{cases}
% \end{equation*}
% Note that this quantity is technically $P(S|f;\{x_i\})$, but we denote it as $P(S|f)$ to simplify notation. We will use a similar convention throughout, whereby the input points are (implicitly) conditioned over. Bayesian inference then corresponds to inferring a function according to Bayes rule
% \begin{equation}
% \label{eqn:bayesian_update}
%     P(f|S) = \frac{P(S|f)P(f)}{P(S)},
% \end{equation}
% also called the \emph{Bayesian posterior}. $P(S)$ is also called the \emph{marginal likelihood} or \emph{Bayesian evidence}, and it is the total probability of all functions compatible with the training set.    For a fixed training set, all the variation in $P(f|S)$ among $f$ consistent with $S$ comes from the prior $P(f)$ of the untrained network since $P(S)$ is constant. Thus a bias in the prior is essentially translated over to the posterior. 


% For such an algorithm, the PAC-Bayes theorem \citep{mcallester1999pac,valle2018deep}, roughly states that the generalisation error $\epsilon$ is bounded, with probability $1-\delta$ as
% \begin{equation*}
%     \epsilon \lesssim \frac{-\log{P(S)}-\log{(\delta)}}{m},
% \end{equation*}
% where $m$ is the size of the training set. In \citep{valle2018deep}, the authors applied the bound  to DNNS, calculating $P(S)$ by approximating the output of randomly sampling the DNN parameters with a Gaussian process. The bound was shown to provide relatively tight predictions for optimiser-trained DNNs for a FCN and CNNs on MNIST, Fashion-MNIST and CIFAR-10.  Moreover, the bound  reproduced trends such as the increase in the generalisation error upon an increased fraction of randomised labels. 

% We note that the bound is only rigorously proven for DNNs trained in an exact Bayesian fashion, i.e. by using the distribution over $P(f)$ obtained by randomly sampling parameters, and performing a Bayesian update as described in \cref{eqn:bayesian_update} to obtain the posterior $P(f|S)$.  So its success in reproducing behaviour of SGD-trained DNNs would be surprising if the optimiser itself was an important source of implicit bias.  % In practice DNNs are not typically trained in this way because  directly computing $P(S)$ is computationally intractable, and direct approximations to it tend to also be computationally expensive.  Instead, DNNs are trained with an optimiser, and as we have seen earlier in the appendix, optimisers and optimiser-related hyperparameters affect the way parameter-space is sampled.
% %However, this argument is based on the assumption that the action of the optimiser is equivalent to treating the parameter initialisation as a Bayesian prior over parameters, performing a Bayesian update using the training data, and then sampling from the posterior. 
% %This assumption is necessary for the PAC-Bayes bound to be applicable. However, in practice, DNNs are trained with an optimiser, and other literature suggests that different optimisers (and optimisation-related hyperparameters) affect the way the space is sampled.
% The authors of \citep{valle2018deep} conjecture that because of the huge bias in the parameter-function map, relatively small deviations of the optimisation algorithm from Bayesian sampling do not play a big role in determining which functions the algorithm finds.  This would explain why the PAC-Bayes bounds work so well for optimiser-trained DNN models. 

% %The PAC-Bayes bound provides a tight enough bound to be relevant to question 1 above and thus the authors of \citep{valle2018deep}  hypothesise that the parameter-function map of DNNs is the primary source of their inductive bias, and that any regularisation due to the optimiser or loss function are second-order effects.   

% To recap, there are really two distinct hypotheses put forward in~\citep{valle2018deep,mingard2019neural}.  The first, inspired by AIT and in particular by Eq.~(\ref{eqn:levin}), is that the parameter-function map is exponentially biased towards simple functions, together with the principle that such a bias promotes better generalisation.    The second, inspired by the good performance of the PAC-Bayes bound in describing the generalisation behaviour of DNNs trained by SGD, is that the parameter-function map is the primary source of their inductive bias, and that any regularisation due to the optimiser or loss function are second-order effects (i.e. coming from a relatively small deviations from the ideal Bayesian behaviour).   

% Our current paper is primarily about testing this second hypothesis in more detail, by studying how similar $\psgd$ and $\pb$ are.   At the same time, the application of hypothesis 2 to understanding generalisation depends on strong bias, for which hypothesis 1 makes a specific proposal. %While our results are also relevant for hypothesis 1, which is a meta-explanation of  how the parameter-function map would be biased, we mainl


%We summarise the hypotheses from \citep{valle2018deep,mingard2019neural,dingle2020generic} in two parts below:

%If we now assume a prior $\tilde{P}(\theta)$ in parameter space, the parameter-function map induces a prior in function space given by $P_\mathcal{N}(f)=\tilde{P}(\mathcal{M}^{-1}(f))$, that is the probability assigned by $\tilde{P}$ to the region of parameter space which $\mathcal{M}$ maps to some particular function $f$.

%\textbf{Hypothesis A: Simplicity bias} In \citep{valle2018deep,mingard2019neural},  empirical evidence and theoretical arguments based on AIT and on direct calculations are put forth for a general correlation between the log-probability of functions under this prior and their complexity, $-\log{P_\mathcal{N}(f)} \sim \tilde{K}(f)$, where $\tilde{K}(f)$ is some approximate measure of descriptional complexity (e.g.\ a computable approximation to Kolmogorov complexity such as a measure of compressibility). They argue that this bias towards simplicity is what makes the implicit prior of neural networks good for many problems in practice. They explicitly check this by computing $-\log{P_\mathcal{N}(S)}$ for different architectures $\mathcal{N}$ and datasets $D$, and finding that the prior is indeed biased enough that the corresponding PAC-Bayes bounds predicts good generalisation. However, most of their experiments looked at small DNNs and synthetic Boolean datasets, and more experiments on a wider range of architectures and datasets is still needed.

%\textbf{Hypothesis B: Applicability to DNNs trained with gradient-based optimisers}. The above results have only been rigorously proven when performing exact Bayesian inference, using the Bayesian prior \cref{eqn:bayesian_update}. As we commented in the introduction, the authors in \citep{valle2018deep,mingard2019neural} conjecture that gradient descent optimisers may approximate Bayesian inference well enough that the results may still be applicable to DNNs trained with gradient-based optimisers like SGD. They offer as evidence, the fact that the PAC-Bayes bounds made under this assumption, predict the right trends in generalisation error. They also offer some evidence that SGD finds functions with a probability similar to the Bayesian prior. However, these experiments are very limited, only looking at very specific low-dimensional Boolean functions.

%If Hypothesis B is true, over a wide range of architectures, datasets, optimisers, and loss functions, this would imply that the inductive bias of neural networks is primarily determined by the parameter-function map (note that $P_\mathcal{N}(f)$, and thus $P(f|\mathcal{D})$ only depend on $\mathcal{M}$ and not on the choice of optimiser or loss function). Furthermore, if Hypothesis A is true, this would offer a first-order explanation of why the inductive bias is good for real world tasks.

%\subsection{Final remarks}

%Empirical evidence from models trained in practice seems to put more weight to the hypotheses from \citep{valle2018deep,mingard2019neural}, as different optimisation algorithms show generalisation performances that differ by only a few percentages in most cases \citep{keskar2016large,choi2019empirical,hoffer2017train}. However, architectural changes (which can affect the parameter-function map) can have very significant effects. 


% The stream of work empirically studying the neural network GPs (NNGPs) is also relevant in the context of question 1~\citep{lee2017deep,matthews2018gaussian,novak2018bayesian}. Remarkably, these NNGPs, which are equivalent to  Bayesian inference on infinite-width DNNs, exhibit fairly similar generalisation performance to their SGD trained finite-width DNN counterparts.  This correspondence tells us several things which are useful to answer question 1. Firstly, that it's probably sufficient to study the infinite-width limit, and the answer shouldn't depend too strongly on the network size or parameter count. Secondly, that Bayesian inference is probably enough to answer question 1, and the answer shouldn't depend too strongly on the training method used.

% Firstly, that the infinite width limit provides a good approximation for   finite-width DNNs.  Secondly, that  the inductive bias needed to answer question 1 is captured withing this limit.  Thirdly, since the models are non-parameteric, the answer to question 1 should not depend in a detailed way on DNN parameters.  Fourthly, and most relevant for the current paper, is that the NNGP results are obtained without using an optimiser, which implies that the inductive bias needed to answer question 1 must not, to first order, depend on optimisers such as SGD.
%The similarity across DNN architectures and optimisers, including the infinite width limit,
%ince 
%All this suggests that an answer to question 1) cannot depend strongly on the number of parameters, details of the architectures,  or fine-tuning of hyperparameters, and may be fundamentally different in character from answers to question 2). In particular the NNGP results suggest that a function based approach may be particularly fruitful.

%\guille{I would suggest substituting the above paragraph with something less vague, like the one below -- though perhaps including some of the comments above.}
%We argue that progress in question 1) requires either a theoretical analysis that predicts the observed generalisation via widely applicable tight non-vacuous bounds of realistic DNNs, or an empirical study identifying properties separating models which generalise close to random (the worst-case predicted by classical learning theory bounds for highly expressive models), from models which generalise well. Theoretical works have not yet produced tight non-vacuous bounds for realistic overparametrized DNNs, while empirical works have mostly dealt with question 2), because by changing hyperparameters of DNN architectures and optimization algorithms, one typically incurs relatively small changes in generalisation.

%further  evidence that DNN generalisation does not depend strongly on  the number of parameters or  the optimisation method comes from

% In this context an interesting development is the introduction of the Neural Tangent Kernel (NTK) by Jacot \textit{et al.\ }~\citep{jacot2018neural} which approximates the dynamics of an infinite width DNN with parameters that are trained by gradient descent in the limit of an infinitesimal learning rate.  Recent comparisons to NNGPs show relatively similar performance of the NTK, see for example~\citep{arora2019exact,lee2019wide,novak2019neural}.  While there are small performance differences, the agreement is close enough to suggest that the primary source of inductive bias is already present in the untrained network, and is essentially maintained under training dynamics. 
%  on the scale of question 1 above
%Work on infinitely-wide DNNs \citep{novak2019neural} has also shown that performing Bayesian inference using Gaussian Processes (infinite-width DNNs) gives very similar generalisation performance to the Neural Tangent Kernel (NTK) method (which mimics SGD in the infinite-width limit), when using the same architecture. There, it was also shown that in the infinite width limit, ResNets outperform ConvNets which outperform Fully-Connected Networks on image classification tasks like CIFAR10, in a similar fashion to finite-width DNNs.

%\section{Preliminary definitions (further detail for \cref{sec:preliminary_definitions})}\label{appendix:old_sec_1.1}

%\chris{The simplicity bias/levin bit + definition of the parameter function map could be moved into the related work appendix above. Pros: more continuous story. Cons: Both these appendices read pretty well as standalone things, which might be nice.}

%In this appendix we describe the theories from \citep{valle2018deep,mingard2019neural} in greater detail. It is designed to be stand-alone, for ease of reading -- so information is duplicated from \cref{sec1:hyp2}. We also refer the reader to \cref{subapp:bayesian_formalisation} for the Bayesian formalisation of the following content.

%We will first introduce one of the concepts central to Hypothesis PFM, the parameter-function map \citep{valle2018deep,mingard2019neural}. 

%\begin{definition}[Parameter-function map]\label{app:def:PFM1}
%Consider a parameterised supervised model, and let the input space be $\mathbb{X}$ and the output space be $\mathbb{Y}$. The space of functions the model can express is $\mathcal{F} \subset \mathbb{Y}^{|\mathbb{X}|}$. If the model has some number of real valued parameters, taking values within a set $\Theta \subseteq \mathbb{R}^p$, the parameter function map $\mathcal{M}$ is defined by
%\begin{align*}
% \begin{aligned}
%     \mathcal{M}:\Theta &\to \mathcal{F} \\
%     \theta &\mapsto f_{\theta}
% \end{aligned}
% \end{align*}
%  where $f_\theta$ is the function corresponding to parameters $\theta$.
%\end{definition}

%The function space $\mathcal{F}$ of a network architecture $\mathcal{N}$ could (in general) be considered to be the entire space of functions that $\mathcal{N}$ can express on the input vector space $\mathbb{X}$, but it could also be taken to be the set of partial functions $\mathcal{N}$ can express on some subset of $\mathbb{X}$. For example, we can restrict this subset to be a subset of MNIST images, and the output space to be the set of labels. In this case, the parameter-function map would be the map from network parameters to the classification of the images in this subset.

%In \citep{valle2018deep}, it was shown that upon randomly sampling network parameters $\theta$ of simple DNNs (from i.i.d.\ Gaussian distributions), the probability $P(f)$ of expressing a function $f$ on some input space satisfies a computable approximation to the following bound:
%\begin{align}\label{eqn:levin}
 %   P(f)\leq 2^{-K(f)+\mathcal{O}(1)},
%\end{align}
%where $K(f)$ is the \textit{Kolmogorov complexity} of $f$.
%However, this bound is not sufficient to guarantee bias in general (for example, uniform $P(f)$ is sufficient), but in \citep{valle2018deep}, it was shown (on simple DNNs) that $P(f)$ was indeed exponentially biased towards simple functions. Informally, this means that comparatively `more' parameter assignments $\theta$ correspond to simpler functions than more complex functions. In other words, there is a bias in the parameter-function map towards simple functions. We will now formalise this idea. 

%We first explicitly write down $P(f)$ -- the probability that the network expresses $f$ on a input space $\mathbb{X}$ upon random sampling of parameters -- below:
%\begin{align}\label{app:eqn:Pf_vol}
%    V(f):=P(f)=\bigintssss \mathbbm{1}[\mathcal{M}(\theta)=f]P(\theta)d\theta,
%\end{align}
%where $\mathbbm{1}[X=x]$ is $1$ if $X=x$, otherwise $0$. We note that this is equivalent to defining a `volume' $V(f)$ of $f$, with Gaussian measure. Thus, an alternative way of characterising the bias in the parameter-function map is that simpler functions are associated with larger `volumes' in parameter space than more complex functions. We discuss why this definition provides good intuition at the end of this section.

%We now consider our main question: how much does the bias in the parameter-function map affect the inductive bias of DNNs? DNNs are typically trained on some training examples, $\mathbb{T}\subset\mathbb{X}$, to high accuracy. We will denote the Bayesian posterior distribution, conditioning on the event $\mathcal{D}$ -- that $f$ has $1-\epsilon$ training accuracy on some test set (which we also denote $\mathcal{D}$, the context making it clear which is meant) -- to be the following:
%\begin{align}\label{app:eqn:bayes_posterior}
%V_{Bayes}(f|\mathcal{D}):=\pb=\frac{P(f \cap %\mathcal{D})}{P(\mathcal{D})}.
%\end{align}
%This corresponds to the Bayesian posterior using $P(f)$ as the prior, and a 0-1 likelihood. Evidence in \citep{valle2018deep} suggests that \textit{if DNNs were trained by randomly sampling parameters until $\mathcal{D}$ is satisfied}, this bias would be sufficient to provide good generalisation on real-world datasets. This is simply a result of randomly sampling being more likely to find `simpler' functions, which we assume generalise better.

%However, DNNs are not trained by randomly sampling parameters because the relevant $P(f)$ are so tiny that in reality they would never be found by randomly sampling. They are trained by an optimiser. To help with intuition, we will discuss the behaviours of optimisers, using the language of `volumes' rather than `probabilities', although on the graphs, discussion, and in the main text we will still use the notation $P_{Bayes}$, developed in the Bayesian formalism in \cref{subapp:bayesian_formalisation}.
%It is argued in \citep{valle2018deep,mingard2019neural} that, assuming that `simple' functions (functions with low Kolmogorov Complexity) are associated with exponentially higher `volumes' than more complex functions, the optimiser will be overwhelmingly likely to find these `simple' functions, which would explain the good generalisation. Were the bias in the parameter-function map sufficiently strong, properties of the loss landscape would impact on the optimiser to a comparatively small extent, and the posterior distribution due to the optimiser (still conditioning on $\mathcal{D}$) would be similar to that in \cref{app:eqn:bayes_posterior}. 

%\guille{<-we have already explained this point in the previous appendix.}
%\chris{True, but I think there's a decent chance people won't read the related work appendix carefully but if they don't understand the summary of this bit in the main text they will read this. I don't think there's much harm in rephrasing/explaining the same point differently in the paper, especially the fact that it is one of the central points of the paper.}

%Let us provide an intuition for why one might expect this to be true. First of all, given that SGD (and similar optimisers) move a bounded number of steps, each of which are of a bounded size, we are interested in a quantification of the number of parameters which produce some function $f$ within a \emph{bounded} region.
%Because the Gaussian distribution falls off fast, we should expect defining volume with a Gaussian measure should be a good estimate for such a quantification.
%It also seems plausible that functions with large `volumes' should have a correspondingly higher chance of being found by SGD -- although this is a big assumption, and the focus of this paper is testing it.
%Moreover, if a function $f$ has a large `volume' then this means that it can be compressed (relative to the full description of all the parameter assignments). This might lead one to expect that functions with large `volume' should be simpler (this is similar to a suggestion made \citep{hochreiter1997flat}). 
%If these intuitions are accurate then this could explain why DNNs have an inductive bias in favour of simple functions.
%We will provide some discussion of the shortcomings of this intuition nearer the end of this appendix.

%So formally, the two expressions we want to compare are \cref{app:eqn:bayes_posterior} and the the posterior distribution of the optimiser, trained on data $D$:
%\begin{align}\label{app:eqn:basin_of_attraction}
%P_{opt}(f|S)=\int \mathbbm{1}[\mathcal{M}(\theta_t)=f] P(\theta_t \mid %\theta_i,\textrm{opt},D)\times \tilde{P}(\theta_i)d\theta_i d\theta_t
%\end{align}
%where $P(\theta_t|\theta_i,\textrm{opt},D)$ denotes the probability that after training from initial weights $\theta_i$ with an optimiser `opt' with training data set $D$, the model has weights $\theta_t$ (t for trained). $\tilde{P}(\theta_i)$ is the initialisation distribution (unlike $P(\theta)$ in \cref{eqn:Pf_vol}, see comment below). $P_{opt}(f)$ is a measure of the `size' of $f$'s `basin of attraction' in parameter space.

%\guille{I think we should change to conditioning on $D$, which makes more sense for the definition of $P_{opt}$ and it's ok for the definition of $P_{Bayes}$ %too.}
%\chris{Have you changed this? I can't quite see what %%you're saying if you haven't}
%\guille{Yes I've changed it, but not everywhere}

%$P(\theta)$ in \cref{eqn:Pf_vol} should be a distribution with support concentrated on the region of parameter space which SGD would typically end up in \emph{after training}, and be otherwise uninformative (flat) within this region (hence the intuition of $P(f)$ as a `volume'). Note that by this criterion $P(\theta)$ could be quite different from the initialisation distribution $\tilde{P}(\theta_i)$. We find that while $P(\theta)\approx \tilde{P}(\theta)$ often gives a good approximation, this is not always the optimal choice. For example, even when initialising the biases to $0$, we found that setting the variance of the bias term in $P(\theta)$ to a small constant (usually around $0.1\times$ the variance of the weights) appears to give the best results (i.e.\ the greatest correlation between $\pb$ and $\popt$).
% Finally, we will briefly discuss the advantage of thinking about $\pb$ as a `volume' with Gaussian measure (as opposed to a probability). When discussing the effect of optimisers, the thing measured by $\pb$ is perhaps better interpreted as a `volume' as the method of stochastic gradient descent does not appear to resemble `randomly sampling parameters from an i.i.d.\ Gaussian distribution). \guille{except that it could be doing so within the zero-error region, in the sense of its stationary distribution. I think this paragraph isn't adding much.}
% \chris{Have changed to does not appear to resemble}
% For a start, the measure of parameters on which the behaviour of an optimiser depends should not be dependent on the way random sampling is done -- we could choose to always randomly sample from two specific points in parameter space, which does not capture what $P_{Bayes}(f)$ is designed to. \guille{I don't find it clear what you are trying to say here}
% \chris{yeah that could be better done -- I'm trying to say that P\_Bayes shouldn't be too sensitive to the initialisation we use as it's trying to measure a volume.}
% Furthermore, DNNs are commonly initialised with bias terms set to 0. However, clearly during training, the bias will not remain 0. 
% In our experiments, we find that when we want to measure $\mathcal{P}_{Bayes}(f|\mathcal{D})$, setting the variance of the bias term to a small constant (usually around $0.1\times$ the variance of the weights) appears to give the best results (i.e.\ the greatest correlation between $\pb$ and $\popt$). This is further reason to think in terms of volumes. \guille{I don't get this argument; noone said $\mathcal{P}_{Bayes}(f|\mathcal{D})$ should necessarily be using $P(\theta)$ corresponding to the optimizer's initialization}.
% \chris{Well yeah but we talk about `randomly initialising a DNN' but don't make it clear that this isn't done in necessarily the same way we randomly initialise it for training. At first reading one could think that to be true. This is a point which should be made somewhere.}
% \guille{We could substitute the whole thing above with: $P(\theta)$ in \cref{eqn:Pf_vol} should be a distribution with support concentrated on the region of parameter space which SGD would typically end up in \emph{after training}, and be otherwise uninformative (flat) within this region (hence the intuition of $P(f)$ as a `volume'). Note that by this criterion $P(\theta)$ could be quite different from the initialization distribution $\tilde{P}(\theta_i)$. We find that while $P(\theta)\approx \tilde{P}(\theta)$ often gives a good approximation, this is not always the optimal choice. For example, even when initializing the biases to $0$, we found that setting the variance of the bias term in $P(\theta)$ to a small constant (usually around $0.1\times$ the variance of the weights) appears to give the best results (i.e.\ the greatest correlation between $\pb$ and $\popt$).}
% \chris{Sounds good to me}
%It is worth briefly noting that, given that SGD takes a different numbers of steps per training run, one might think that using $P(f)$ as a volume is not sensible (or at the very least would require complex re-scaling). However, as the problems we study are binary classification with ReLU activations there is a scale invariance (i.e.\ $f_{\theta}(x)=f_{p\theta}(x)$ for any $p\in \mathcal{R}$) if the bias terms are set to 0 (which is not quite true in our case).

%To summarise:
%\begin{enumerate}
 %   \item Evidence from \citep{valle2018deep,mingard2019neural} suggests that the parameter-function map of small DNNs is exponentially biased towards simple functions -- specifically, that upon randomly sampling parameters, functions with low complexity are exponentially more likely to be expressed than those with high complexity.%We will also need to check that $V_{Bayes}(f|\mathcal{D})$ is biased as predicted in \citep{valle2018deep}.
%    \item This is equivalent to stating that simple functions have exponentially larger `volumes' in parameter space than complex functions, where the `volume' of a function is defined with a Gaussian measure, see \cref{app:eqn:bayes_posterior}.
    % \item Assuming that the optimiser is more likely to find a function if its `volume' in parameter space is larger (all else being equal), the bias in the parameter-function map will predominately determine which function the optimiser finds \guille{I find this not completely correct, and if you made it correct, it would become tautological. We can maybe remove this point}\chris{I guess it could be combined with 4, but yeah I agree it isn't quite right. Maybe we could add correlates with rather than whatever I said}
%    \item To find whether the bias in the parameter-function map predominately determines which function the optimiser finds, we test  whether $V_{Bayes}(f|\mathcal{D})$ (equivalent to the `volume' of $f$ divided by the `volume' of all functions which satisfy $\mathcal{D}$) and $\popt$ are close to each other, over a range of optimisers.
%\end{enumerate}

App A

%Also for the CE, we take all the functions found by SGD
%For the CE runs, we 
%The Gaussian Processes approximation has been proven to be accurate for DNNs in the limit of infinite width \citep{lee2017deep,yang2019tensor}, and has been empirically shown to be mostly accurate for DNNs of lower widths (but still wide relative to the input; see \citep{valle2018deep}). We refer the reader to \cref{app:chris_GP_explanation} for a more detailed explanation of Gaussian Processes, and \cref{app:GP_exp_0-1,app:GP_exaplanation:MSE} for details on how the approximation is calculated with the different loss functions. Briefly, for DNNs with mean-square error (MSE) loss functions, no further approximation is required; and $\pb$ can be calculated by sampling from the exact GP posterior distribution. For DNNs with cross-entropy (CE) loss, the posterior does not have an analytic form, and a further approximation, the EP approximation is required. Once we approximate the posterior, we can either sample from it or use the EP approximation to estimate the numerator and denominator in \cref{app:eqn:bayes_posterior}. We find that both these methods give near-identical results in the appropriate range (see \cref{fig:gpep_logp}). We refer to these methods as the GP/EP approximation. One major issue is that the EP approximation introduces uncontrolled errors -- we will discuss these later in the section.

% In our experiments, we will first use MSE loss (so we can perform the experiments without the uncontrolled errors associated with the EP approximation), and the CE loss (as it is more commonly used in practice, and networks with CE loss are faster to train).

%This algorithm gives us a practical method for testing whether or not the probability that a DNN expresses a function $f$ after training is determined primarily by the parameter ‘volume’ of $f$. 
%Note that the distribution $\rho_f/n$ is an estimate for $\mathcal{P}_{opt}(f|\mathcal{D})$ -- the posterior distribution of functions found by SGD, conditioning on $100\%$ training accuracy. Note also that $\mathfrak{v_f}/\mathfrak{V}$ is an estimate for $\mathcal{V}_{Bayes}(f|\mathcal{D})$ -- the distribution of functions in the Bayesian posterior (also conditioning on $100\%$ training accuracy).


==> backup/neurips_2020.txt <==
\documentclass{article}

% if you need to pass options to natbib, use, e.g.:
%     \PassOptionsToPackage{numbers, compress}{natbib}
% before loading neurips_2020

% ready for submission
% \usepackage{neurips_2020}

% to compile a preprint version, e.g., for submission to arXiv, add add the
% [preprint] option:
%     \usepackage[preprint]{neurips_2020}

% to compile a camera-ready version, add the [final] option, e.g.:
%     \usepackage[final]{neurips_2020}

% to avoid loading the natbib package, add option nonatbib:
     \usepackage[nonatbib]{neurips_2020}

\usepackage[utf8]{inputenc} % allow utf-8 input
\usepackage[T1]{fontenc}    % use 8-bit T1 fonts
\usepackage{hyperref}       % hyperlinks
\usepackage{url}            % simple URL typesetting
\usepackage{booktabs}       % professional-quality tables
\usepackage{amsfonts}       % blackboard math symbols
\usepackage{nicefrac}       % compact symbols for 1/2, etc.
\usepackage{microtype}      % microtypography
\usepackage{amsmath}
\usepackage{float}
\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{amsthm}
\usepackage[capitalise,noabbrev]{cleveref}
\usepackage{verbatim}
\usepackage{csquotes}
\usepackage{amssymb}
\usepackage{float}
\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{enumerate}
\usepackage{enumitem}
\usepackage{natbib}
\usepackage{bbm}
\usepackage{bigints}
\usepackage{soul}
\usepackage{pgffor}

\usepackage{algorithm}
\usepackage{algorithmic}
% \usepackage{algorithmicx}
% \usepackage[Algorithm,ruled]{algorithm}
\usepackage{cases}
\usepackage{ifthen}
%\theoremstyle{plain}
\newtheorem{theorem}{Theorem}[section]
\newtheorem{prop}[theorem]{Proposition}
\newtheorem{lemma}[theorem]{Lemma}
\newtheorem{corollary}[theorem]{Corollary}
\newtheorem{definition}[theorem]{Definition}
% \usepackage[ruled,vlined]{algorithm2e}
% \newenvironment{algorithm2a}[1][htb]
%   {\renewcommand{\algorithmcfname}{Algorithm 2a}% Update algorithm name
%   \begin{algorithm}[#1]%
%   }{\end{algorithm}}
  
% \newenvironment{algorithm2a}[1][htb]
% {\renewcommand{\algorithmcfname}{Algorithm 2b}% Update algorithm name
% \begin{algorithm}[#1]%
% }{\end{algorithm}}

% \def\booleanfigslabels{{boolean0,boolean1,boolean2,boolean3,boolean4,boolean5,boolean6}}

\makeatletter
\renewcommand*{\ALG@name}{Algorithm}
\makeatother

\theoremstyle{remark}
\newtheorem*{remark}{Remark}

\newcommand{\dotp}[1]{\left\langle #1\right\rangle}

%% Comment Environments
\usepackage[colorinlistoftodos]{todonotes}

\newcommand{\joar}[1]{\todo[inline,caption={},color=green!40]{{\it Joar:~}#1}}
\newcommand{\chris}[1]{\todo[inline,caption={},color=blue!40]{{\it Chris:~}#1}}
\newcommand{\guille}[1]{\todo[inline,caption={},color=yellow!40]{{\it Guillermo:~}#1}}
\newcommand{\ard}[1]{\todo[inline,caption={},color=red!40]{{\it Ard:~}#1}}

\newcommand{\cred}[1]{{\color{red}  #1}}

%\newcommand{\md}{\mathcal{D}}
\newcommand{\pb}{P_{B}(f|S)}
\newcommand{\psgd}{P_{\textrm{SGD}}(f|S)}
\newcommand{\popt}{P_{\textrm{OPT}}(f|S)}
\newcommand{\padam}{P_{\textrm{adam}}(f|S)}
\newcommand{\padagrad}{P_{\textrm{adagrad}}(f|S)}
\newcommand{\pntk}{P_{\textrm{NTK}}(f|S)}
\newcommand{\eg}{\langle \epsilon_G \rangle}
%\usepackage[unsrt]{biblatex}
\bibliographystyle{unsrt}

\title{Is SGD a Bayesian sampler? Well, almost.}
\author{Chris Mingard\\
Hertford College\\
University of Oxford\\
Oxford, UK \\
\texttt{christopher.mingard@hertford.ox.ac.uk} \\
\And
Joar Skalse\\
Hertford College\\
University of Oxford\\
Oxford, UK \\
\texttt{joar.skalse@hertford.ox.ac.uk} \\
\And
Guillermo Valle P\'erez\\
Department of Physics \\
University of Oxford \\
Oxford, UK \\
\texttt{guillermo.valle@dtc.ox.ac.uk}
\And
Ard A Louis\\
Department of Physics \\
University of Oxford \\
Oxford, UK \\
\texttt{ard.louis@physics.ox.ac.uk}
}


\maketitle
\begin{abstract}

% SGD important for optimisation, but is it also key to good generalisation? it is widely believed that SGD introduces important inductive biases which help deep neural networks (DNNs) generalise well.  Here we ...   our function based picture ... while SGD can contribute to fine-tuned improvements in generalisation, beyond what a Bayesian perspective would predict, but it is not the main explanation for why they generalise in the overparameterised regime, where classicl learning theory predicts highly expressive DNNS should fail to generlise.  Instead that happens because of a bias towards simple functions in the parameter-function map.
%Why deep neural networks (DNNs) generalise so well in the overparameterised regime is a long-standing puzzle in modern learning theory.

%What inductive biases do deep neural networks  (DNNs) exhibit? In this paper, we  present extensive empirical evidence, for a range of architectures and  datasets, that $\psgd$, the probability that  DNNs trained with SGD find functions $f$ consistent with training set $S$, denoted  $\pb$.  Here $\pb$ is the probability that, upon random sampling of its parameters,  a DNN  generates a function $f$ consistent with $S$. For the same systems, we further show that $\pb$ is exponentially biased towards low-error and low complexity functions.  These results suggest that strong inductive bias in the parameter-function map, rather than a special property of SGD,  is the primary explanation for why DNNs generalise so well in the overparameterised regime.

%While inductive biases in SGD itself may play a secondary role in explaining the puzzle above,  hyperparameter tuning is still important for further fine-tuning of the generalisation.  We  demonstrate how a shift in perspective from DNN parameters to a function probability picture  based on $\psgd$ and/or $\pb$ sheds new light on how variations in architecture, or in hyperparameter settings (e.g.\  batch size, learning rate, and optimiser choice)  affect DNN performance. 

%Why do Deep Neural Networks generalise in the overparameterised regime? Here, we present extensive empirical evidence, over a range of architectures and datasets, that 
%$\popt \approx \pb$
%$\log(\popt) \propto \log(\pb)$
%, where $\popt$ is the probability that a DNN finds a function $f$ when trained to $0$ error on training set $S$ with an optimiser and $\pb$ is the posterior distribution generated by randomly initialising the DNN until the function generated satisfies $S$. 
%For the same systems, we further show that $\pb$ is exponentially biased towards low-error and low complexity functions. This indicates that the `parameter-function map', and not some special property of the optimiser is predominately responsible for the good generalisation in DNNs. 


 
Overparameterised deep neural networks (DNNs) are highly expressive and can, in principle, generate almost any function  that fits a training dataset with zero error.  The vast majority of these functions will perform poorly on unseen data, and yet in practice DNNs often generalise impressively well. This success suggests that a trained DNN must have a strong inductive bias towards functions with low generalisation error.  Here we empirically investigate this inductive bias 
%the inductive bias of overparameterised deep neural networks (DNNs) 
by calculating,  for a range of architectures and datasets, the probability $\psgd$ that a DNN trained with stochastic gradient descent (SGD) converges on a function $f$ consistent with a training set $S$.   We also use Gaussian processes to estimate the Bayesian posterior probability  $\pb$ that the DNN expresses $f$ upon random sampling of its parameters, conditioned on $S$. 

Our \textit{main finding} is that $\psgd$ correlates remarkably well with $\pb$. We further show that $\pb$ is exponentially biased towards low-error and low complexity functions.  These results imply that strong inductive bias in the parameter-function map (which determines $\pb$), rather than a special property of SGD, is the primary explanation for why DNNs generalise so well in the overparameterised regime. 

While our results suggest that the Bayesian posterior  $\pb$ is the first order determinant of $\psgd$, there remain second order differences that are sensitive to hyperparameter tuning and  affect generalisation.  Our function probability picture based on $\psgd$ and/or $\pb$ can shed new light on the way variations in architecture and hyperparameter settings such as batch size, learning rate, and optimiser choice, affect DNN performance. 
\end{abstract}

\section{Introduction}\label{sec1:intro}
\ard{Could someone reformat using JMLR templates
https://www.overleaf.com/latex/templates/tagged/jmlr
} 
While deep neural networks (DNNs) have revolutionised modern machine learning~\cite{lecun2015deep,schmidhuber2015deep}, a solid theoretical understanding of why they work so well is still lacking. One of their surprising properties is that they typically perform best in the overparameterised regime, with many more parameters than data points. Standard learning theory approaches~\cite{shalev2014understanding}, based for example on model capacity, typically suggest that such highly expressive~\cite{cybenko1989approximation,hanin2017universal} DNNs should heavily over-fit in this regime, and therefore not generalise at all.  


One of the key technical innovations allowing large DNNs to be efficiently trained in the highly overparamterised regime was the introduction of stochastic gradient descent (SGD)~\cite{bottou2018optimization}. % SGD follows the gradients in a loss-function, but in contrast to classical gradient descent (GD) algorithms, only a subset of all possible gradients, a so-called batch, are used to update at any particular time-step.  
In supervised learning, SGD allows the user to efficiently find sets of parameters that lead to zero training error.  The power of SGD as an optimiser for DNNs was demonstrated in an influential paper~\cite{zhang2016understanding} showing that  zero training error solutions for CIFAR-10 image data with randomised labels could be found with a relatively moderate increase in computational effort over that needed for a correctly labelled dataset.  These experiments also framed the conundrum of generalisation in the overparameterised regime as follows: Given that DNNs can memorise randomly labelled image datasets, which leads to poor generalisation, why do they  behave so differently on correctly labelled datasets and select for functions that generalise well?   The solution to this conundrum must be that SGD-trained DNNs have an inductive bias towards functions that generalise well (on structured data).

The possibility that SGD is not just good for optimisation, but is also a key source of inductive bias, has generated an extensive  literature.  One major theme concerns the effect of SGD on the flatness of the minima found, typically expressed in terms of eigenvalues of a local Hessian or related measures.  A link between better generalisation and flatter minima has been widely reported \cite{hochreiter1997flat,keskar2016large,jastrzebski2018finding,wu2017towards,zhang2018energy,wei2019noise} (but see also~\cite{dinh2017sharp}). 
% A well-known result~\cite{keskar2016large} is that DNNs trained with SGD  find "flatter" minima for smaller batch sizes, and also generalise better than identical models trained with large batch SGD (by up to $\sim 5\%$). Nevertheless, the overall differences between SGD and full-batch gradient descent (GD) are still relatively small (see e.g.~\cite{wu2017towards}).
% Moreover these batch-size effects can disappear when the learning rate is also adjusted~\cite{goyal2017accurate,hoffer2017train,smith2017don}.
Theoretical work on SGD has also generated a large and sophisticated literature.  For example, % Soudry et al. 
in~\cite{soudry2018implicit} it was demonstrated that SGD finds the max-margin solution in unregularised logistic regression, whilst it was shown in~\cite{brutzkus2017sgd} that overparameterised DNNs trained with SGD avoid over-fitting on linearly separable data. Recently, \cite{NIPS2019_8847} proved agnostic generalization bounds of SGD-trained neural networks (up to three layers). Other recent work~\cite{poggio2020complexity} suggests that gradient descent performs a hidden regularisation in normalised weights, but a different analysis suggests that such implicit regularisation may well be very hard to prove in a more general setting for SGD~\cite{dauber2020can}. %So again, there is as yet no consensus emerging from this direction of inquiry.
Overall, while SGD and its related algorithms are excellent optimisers, there is no consensus on what inductive bias SGD provides for DNNs. For a more detailed discussion of this SGD related literature see \cref{rel:optimiser_trained}.
% \guille{cite allen-zhu work above too ARD: great, could you add this ?}

%Significant effort has been spent on extracting properties of a trained neural network (a post-mortem analysis (Arora)) that could be used to explain generalisation. Empirical works have identified properties such as flatness \cite{keskar2016large,hochreiter1997flat}, low frequency \cite{rahaman2018spectral}, and sensitivity to changes in the inputs \cite{arpit2017closer-arxiv,novak2018sensitivity}. Theoretical works have also looked at sensitivity to perturbations (whether in inputs or weights), and tried to use it to explain the generalisation performance either using a PAC-Bayesian analysis \cite{bartlett2017spectrally,dziugaite2017computing,neyshabur2018a}, or a compression approach \cite{arora2018stronger,zhou2018nonvacuous}. A very comprehensive review of this line of work empirically finds that the PAC-Bayesian sensitivity approaches seem the most promising \cite{jiang2019fantastic}.



%Other studies have exploited parallels between the loss landscape of DNNs and the energy landscape of spin glasses \cite{choromanska2015loss,baity2019comparing,becker2020geometry}. {\color{red} also Bottou papers} Insights gained may help explain why gradient based optimisers such as SGD work so well in these high-dimensional spaces, but it is less clear from this literature how properties of the loss landscape help avoid overfitting.  %and it was suggested that this may provide insight into generalisation.



%Yet another  theme builds on the concept of an information bottleneck~\cite{tishby2015deep,shwartz2017opening} which suggest that generalisation arises from information compression in deeper layers.  However, recent work~\cite{saxe2019information} suggests that the compression is strongly affected by activation functions used, suggesting again that this approach is not general enough to capture question 1. 



An alternative approach is to consider the inductive properties of \emph{random neural networks}, that is \textit{untrained} DNNs with weights sampled from a (typically i.i.d.) distribution.  Recent theoretical and empirical work~\cite{valle2018deep,mingard2019neural,de2018random} suggests that the probability $P(f)$ that an untrained DNN outputs a function $f$ upon random sampling of its parameters (typically the weights and biases) is strongly biased towards ``simple'' functions with low Kolmogorov complexity (see also~\cref{subapp:simplicity_bias}). A widely held assumption is that such simple hypotheses will generalise well -- think Occam's razor.  Indeed, many processes modelled by DNNs are simple~\cite{lin2017does,goldt2019modelling,spigler2019asymptotic}.  These topics are discussed further in~\cref{subapp:simplicity_bias} and~\cref{rel:simplicity_bias_generalisation}.

If the inductive bias towards simplicity described above is preserved throughout training, then this could help explain the DNN generalisation conundrum.    Again, there is an extensive literature that is relevant to this topic.  For example,a number of papers~\cite{poole2016exponential,lee2018deep,valle2018deep,yang2019scaling,mingard2019neural,cohen2019learning,wilson2020bayesian} employ arguments on heuristic grounds that the bias in untrained random neural networks could be used to study the inductive bias of optimiser-trained DNNs. Optimiser-trained DNNs have also been directly compared to their Bayesian counterparts has (c.f.\ \cref{rel:opt_vs_bayes} and  \cref{heuristic_arguments} for more detailed discussions).  
A different stream of work~\cite{lee2017deep,matthews2018gaussian,novak2018bayesian,wilson2020bayesian} used  the Gaussian process (GP) approximation to DNNs, which is exact in the limit of infinite width,  and found that the performance of Bayesian DNNs and SGD-trained DNNs was relatively similar for standard deep learning datasets such as CIFAR10.   Others have used either Monte Carlo methods~\cite{stephan2017stochastic} or the GP approximation~\cite{matthewssample,g.2018gaussian,NIPS2019_9063,wilson2020bayesian} to examine how similar the Bayesian posterior is to the sampling distribution of SGD (whether in parameter or function space), albeit on relatively low  dimensional systems compared to full DNNs. 

In this paper we directly compare the full Bayesian posterior over functions to the distribution over functions found by SGD for a series of standard DNN architectures and datasets.  More precisely, we compute the Bayesian posterior probability of individual functions $f$, $\pb$, as well as the probability $\psgd$ that a DNN trained with SGD to zero error on $S$,  converges on function $f$. %Both of these quantities are formalised in \cref{sec:preliminary_definitions}, and the exact methodology we followed to compute them can be found in \cref{sec:methodology} and in more detail in~\cref{app:exampleresults}.

The \textbf{main question} we will explore is: \textit{How similar is $\pb$ to $\psgd$}?   If the two are significantly different, then we may conclude that SGD provides an important source of inductive bias.  If the two are similar  over a wide range of architectures, datasets, and optimisers, 
then the inductive bias is primarily determined by the prior $P(f)$ of the untrained DNN.

% However, these studies mainly focused on linear or low-dimensional systems e.g.\cite{stephan2017stochastic,matthewssample,wilson2020bayesian} or else empirically compared the test error rather than the full posterior, e.g.\cite{lee2018deep,wenzel2020good,wilson2020bayesian}.  By contrast, here we empirically study the full posterior distribution on more realistic datasets and models.

% OLD BAYES PART
% The effect of bias in an untrained DNN on training can be analysed within a Bayesian inference framework with $P(f)$ as a \textit{prior}.  Consider supervised learning with training data $S$ corresponding to the exact values of the function which we wish to infer (i.e.\ no noise). This corresponds to a $0$-$1$ \textit{likelihood} $P(S|f)$,  indicating whether the data is consistent with the function. Formally, if $S=\{(x_i,y_i)\}_{i=1}^m$ corresponds to the set of training pairs, then $P(S|f) =  1$ if $ \forall i,  f(x_i)=y_i$ and $0$ otherwise.
% %Note that this quantity is technically $P(S|f,{x_i})$, but we denote it as $P(S|f)$ to simplify notation.
% %We use a similar convention throughout, whereby the input points are (implicitly) conditioned over.
% %Bayesian inference then corresponds to inferring 
% The \textit{posterior  probability} $P_B(f|S)$ follows from Bayes rule 
% %\begin{equation}\label{eq:bayesmyboy}
% %P_B(f|S) = \frac{P(S|f)P(f)}{P(S)}
% %\end{equation}
% $P_B(f|S) = P(S|f)P(f)/P(S)$
% where, for discrete functions, the \textit{marginal likelihood} $P(S) =  \sum_f P(S|f) P(f)=\sum_{f\in C(S)} P(f)$, with $C(S)$ the set of all functions compatible with the training set.  For functions in $C(S)$
% the posterior probability  $\pb = P(f)/P(S)$.
% For a fixed $S$, $P(S)$ is constant, and so all the bias in $\pb$ is translated over from the prior $P(f)$.%\footnote{This holds exactly for a fixed $S$, but not upon further averaging over training sets (\cred{Appendix ZZ}).
% OLD BAYES PART


% \footnote{We briefly note that there has been  other interesting work comparing SGD to Bayesian inference (see also \cref{app:related_work}).} 
% 

%If we define $\{f^S\}$ as the set of all functions  $f$ compatibile with the training set (e.g.\ those for which $P(S|f) =  1$) then for a discrete set of functions $P(S) = \sum_i f^{S}_i$ is fixed by $S$.  The posterior probability 




%We define $\{f^S\}$ as the set of all functions  $f$ compatibile with the training set (e.g.\ those for which $P(S|f) =  1$) then for a discrete set of functions $P(S) = \sum_i f^{S}_i$ is fixed by $S$.   (A similar argument can be 

%Eq.~\ref{bayesmyboy} implies that, for a given $S$, probabilities of functions $f^{S}$ compatible with $S$ are given by $P_B(f|S)=P(f)/P(S)$ where, for a discrete set of functions, the marginal likelihood $P(S) = \sum_i f^{S}_i$.
 

% A powerful link to a generalisation bound can be made with the PAC-Bayes theorem \cite{mcallester1999pac,valle2018deep}, which  roughly states that the generalisation error $\epsilon_G$ is bounded, with high probability by
%\begin{equation*}
%    \epsilon_G \lesssim \frac{-\log{P(S)}}{m},
%\end{equation*}
%\joar{\enquote{his PAC-Bayes bound} or \enquote{this PAC-Bayes bound}?}
%where $m$ is the size of the training set.  In ~\cite{valle2018deep} his PAC-Bayes bound was shown to give tight predictions for fully connected networks (FCNs) and convolutional neural networks (CNNs) trained with SGD on datasets such as MNIST, Fashion-MNIST, and CIFAR-10.
 % The PAC-Bayes bound also allows us to  define the implicit bias of a Bayesian DNN on a dataset $S$ as follows:
  

 %\begin{definition} (Bayesian inductive bias measure) Given a dataset $S$ and a supervised learner trained to zero error on $S$ with Bayesian inference, then  Bayesian inductive bias measure for the learner is defined as $P(S)$ \end{definition}
  
 %by the value of $P(S$.
% This definition captures the intuition that a DNN with  a ``good'' implicit bias towards functions that fit $S$ will produce them with relatively larger $P(f))$).  The PAC-Bayes bounds and the AIT coding theorem are complimentary.  The first quantifies how biased a system must be in order to generalise well, while the second provides a  general \emph{null model prediction} for how they should be biased. Namely, given $S$, to first order the probabilities $\log(P_B(f|S)) \sim K(f)$ depend on the functions, and not on fine details of the DNN architecture or hyperparameters etc\ldots. This property is desirable for solutions to question 1) above.  However, due to for example $\mathcal{O}(s)$ terms and finite-size effects, these AIT based arguments are most likely only accurate on a log scale~\cite{dingle2018input,dingle2020generic}, and so need to be supplemented by direct calculations of $P_B(f|S)$ for a given DNN.





%\begin{figure}[H]
%\centering
%\begin{subfigure}[b]{0.475\textwidth}
%    \includegraphics[width=\textwidth]{appendix_figures/losslandscape.png} \end{subfigure}
%\begin{subfigure}[b]{0.35\textwidth}
%	\includegraphics[width=\textwidth]{appendix_figures/boolean/abi_sgd/ABI_vs_advSGD_generror_vs_comp.png} %\end{subfigure}
%\caption{First fig is schematic of loss landscape, comparing basin of attraction to basin size. {\color{red} Can we put just one function per basin, and have a bigger difference in basin volumes, e.g. one big one, and several small ones?.}  (b)  ABI v.s. advSGD -- the current plot is a placeholder while we wait for normal SGD.  }\label{fig:fig1}
%\end{figure}




%But hold on.  Why should the Bayesian style arguments above apply to daily practice where DNNs are trained by SGD which, at first glance, does nothing like Bayesian learning?% Instead it uses information about gradients to  converge to a (local) minimum of a loss function. 


 
\subsection{Main results summary}\label{sec:our_contribution}

% We mainly focus on classification problems,  and typically used training sets $S$ of size $10^5$, and relatively small test sets $S$ of size $10^2$. This allows us to distinguish functions  Functions $f$ must be consistent with $S$ and are then distinguished by the precise errors they produce on $S$.

%For all these systems, we find that 

We performed extensive sampling experiments to estimate 
$\psgd$. Functions are distinguished by the way they classify elements on a % (relatively small)
test set $E$.     We use the Gaussian Processes (GP) approximation to estimate $\pb$ for the same systems.   Our main findings are: 

\textbf{(1)}   $\psgd \approx \pb$   for a range of architectures, including FCNs, CNNs and LSTMs, applied to datasets such as MNIST, Fashion-MNIST, %CIFAR-10, 
and the IMDB movie review database.   This agreement also holds for variants of SGD, including Adam~\cite{kingma2014adam}, Adagrad~\cite{duchi2011adaptive}, Adadelta~\cite{zeiler2012adadelta} and RMSprop~\cite{tieleman2012lecture}. 

\textbf{(2)} The $\pb$ of functions $f$ that  achieve zero-error on the training set $S$ can vary over hundreds of orders of magnitude with a strong bias towards a set of low generalisation/low complexity functions. This tiny fraction of high probability functions also dominate what is found by DNNs trained with SGD. It is striking that even within this subset of functions, $\psgd$ and  $\pb$ correlate so well.  Our empirical results  suggest that,  \emph{for DNNs with large bias in $\pb$},    SGD behaves \emph{to first order} like a Bayesian optimiser and is therefore exponentially biased towards simple functions with better generalisation. Thus, SGD is not itself the primary source of inductive bias for DNNs.
%We provide extensive experimental evidence for the conjecture above that $ P_{\textrm{opt}}(f|S) \approx P_B(f|\mathbb{D})$ 
%\chris{The measures `correlate in a log-linear fashion', but don't know what the correct symbol for that is 
%\joar{$ \log(P_{\textrm{opt}}(f|S)) \propto \log(P_B(f|\mathbb{D}))$?}}

%for architectures including a FCN, a CNN and an LSTM, and on datasets such as MNIST, Fashion-MNIST, CIFAR-10, and sentiment analysis on IMDB movie database and  more.   We show explicitly that the probabilities $\pb$ of functions $f$ that  achieve zero-error on the training set $S$ can vary over hundreds of orders of magnitude.  But for DNNs trained by SGD, a tiny fraction of high probability, low complexity, and low generalisation error functions dominate what is found. These are precisely the functions with the largest $\pb$. Even within this small subset of functions, we find that $\popt$ and  $\pb$ correlate well.  These results suggest that to first order SGD behaves approximately like a Bayesian optimiser, and is therefore exponentially biased towards simple functions with better generalisation.  It is not itself the primary source of inductive bias for a DNN.

%Thus arguments from simplicity bias, combined with PAC-Bayes bounds~\cite{valle2018deep} carry over to SGD trained DNNs.

%If SGD trained DNNs follow the intrinsic simplicity bias inherent in the parameter-function maps of DNNs, then this helps explain why they generalise in the overparameterised regime.

\textbf{(3)} A function-based picture can also be fruitful for understanding \textit{second order} effects where an optimiser-trained DNN differs from the Bayesian prediction.   For example, training a FCN with different optimisers (OPT) such as Adam, Adagrad, Adadelta and RMSprop on MNIST generates slight but measurable variations in the distributions of $P_{\textrm{OPT}}(f|S)$. Such information can be used to analyze differences in performance.
 %Adam and Adagrad correlate, as do Adadelta and RMSprop, as expected. 
For example, changing batch size affects  $P_{\textrm{OPT}}(f|S)$ but, as was found for generalisation error~\cite{keskar2016large,goyal2017accurate,hoffer2017train,smith2017don}, this effect can be compensated by changes in learning rate. % to achieve similar spectra of $\popt$, consistent with earlier work on generalisation error $\epsilon_G$~\cite{keskar2016large,goyal2017accurate,hoffer2017train,smith2017don}. 
Architecture changes can also be examined in this picture. For example,  adding max-pooling to a CNN  trained with Adam on Fashion-MNIST increases the probability of the zero-error function,% as expected.
 %This connects well with results for the generalisation error $\epsilon_G$~\cite{goyal2017accurate,hoffer2017train,smith2017don}.  Note that the mean generalisation error on training set $S$ is given by  $\langle \epsilon_G\rangle$ =$\sum_i \epsilon_G(f|S)P_{\textrm{opt}}(f|S)$, where $\epsilon_G(f|S)$ is the test error of function $f$ on $S$.
%\ard{all the intro above etc.. needs to be shortened -- at the moment just trying to get all the ideas together in a giant brain dump} 

\section{Preliminaries}\label{sec:preliminary_definitions}

%\section{ A function probability picture of overparameterised generalisation}
 
%\section{ A function probability picture of fine-tuned generalisation. 
 We first introduce a key definition from~\cite{valle2018deep} needed to specify $P(f)$ and $P_B(f|S)$.
 \begin{definition}[Parameter-function map]\label{def:PFM}
Consider a parameterised supervised model, and let the input space be $\mathcal{X}$ and the output space be $\mathcal{Y}$. The space of functions the model can express is a set $\mathcal{F} \subseteq \mathcal{Y}^{\mathcal{X}}$. If the model has some number of parameters, taking values within a set $\Theta \subseteq \mathbb{R}^p$, then the parameter-function map $\mathcal{M}$ is defined by
\begin{align*}
 \begin{aligned}
     \mathcal{M}:\Theta &\to \mathcal{F} \\
     \theta &\mapsto f_{\theta}
 \end{aligned}
 \end{align*}
 where $f_\theta$ is the function corresponding to parameters $\theta \in \Theta$.
\end{definition}

The function space $\mathcal{F}$ of a DNN $\mathcal{N}$ could in principle be considered to be the entire space of functions that $\mathcal{N}$ can express on the input vector space $\mathcal{X}$, but it could also be taken to be the set of partial functions $\mathcal{N}$ can express on some subset of $\mathcal{X}$. For example, $\mathcal{F}$ could be taken to be the set of possible classifications of images in MNIST. In this paper we always take $\mathcal{F}$ to be the set of possible outputs of $\mathcal{N}$ for the instances in some dataset.

%take $\mathcal{M}$ on the relevant partial functions.  

% if $\mathcal{X}$ is the set  MNIST images, then  parameter-function map would be the map from network parameters to the corresponding classification of MNIST images

\subsection{The Bayesian prior probability, $P(f)$}
\label{prelim:prior}

Given a distribution $P_{\textrm{par}}(\theta)$ over the parameters,
we define the  $P(f)$ over functions as
\begin{align}\label{eqn:Pf_vol}
P(f)=\bigintssss \mathbbm{1}[\mathcal{M}(\theta)=f]P_{\textrm{par}}(\theta)d\theta.
\end{align}
where $\mathbbm{1}$ is an indicator function ($1$ if its argument is true, and $0$ otherwise). This is the probability that the model expresses $f$ on initialisation. The parameter initialisation distribution $P_{\textrm{par}}(\theta)$ is typically taken to have a simple form such as a (truncated) Gaussian. It was shown in~\cite{valle2018deep} that the exact form of $P_{\textrm{par}}(\theta)$  (for reasonable choices) does not affect $P(f)$ much (at least for ReLU networks).  
If we condition on functions that obtain zero generalisation error on a dataset $S$, then  the procedure above can also be used to generate the posterior
$P_B(f|S)$ which w describe in the following.

\subsection{The Bayesian posterior probability, $\pb$}\label{sec:PB}

Here, we describe the precise Bayesian formalism we use. Consider a supervised learning problem with training data $S$ corresponding to the exact values of the function which we wish to infer (i.e.\ no noise). This corresponds to a $0$-$1$ \textit{likelihood} $P(S|f)$,  indicating whether the data is consistent with the function. Formally, if $S=\{(x_i,y_i)\}_{i=1}^m$ corresponds to the set of training pairs, then we let
\begin{equation*}
        P(S|f) = \begin{cases} 1\textrm{ if } \forall i,\;\; f(x_i)=y_i \\
                            0\textrm{ otherwise }.
            \end{cases}
\end{equation*}
Note that this quantity is technically $P(S|f;\{x_i\})$, but we denote it as $P(S|f)$ to simplify notation. We will use a similar convention throughout, whereby the input points are (implicitly) conditioned over. We then assume the prior $P(f)$ corresponds to the one defined in \cref{prelim:prior}. Bayesian inference then assigns a \emph{Bayesian posterior probability} to each $f$ by conditioning on the data according to Bayes rule
\begin{equation}
\label{eqn:bayesian_update}
    P(f|S) = \frac{P(S|f)P(f)}{P(S)},
\end{equation}
where $P(S)$ is also called the \emph{marginal likelihood} or \emph{Bayesian evidence}, and it is the total probability of all functions compatible with the training set.  For discrete functions, $P(S) =  \sum_f P(S|f) P(f)=\sum_{f\in C(S)} P(f)$, with $C(S)$ the set of all functions compatible with the training set. For a fixed training set, all the variation in $P(f|S)$ among $f$ consistent with $S$ comes from the prior $P(f)$ of the untrained network since $P(S)$ is constant. Thus a bias in the prior is essentially translated over to the posterior. 
\subsection{The optimiser probability, $\popt$}

But DNNs are not trained by randomly sampling parameters -- they are trained by an optimiser. The probability that the optimiser OPT (e.g.\ SGD) finds a function $f$ with zero error on $S$ can be defined as:
%In a similar way we define the probability that SGD  finds a function $f$, conditional on $S$:
\begin{align}\label{eqn:basin_of_attraction}
\psgd =\bigintssss \mathbbm{1}[\mathcal{M}(\theta_t)=f] P_{\textrm{SGD}}(\theta_t| \theta_i,S) \tilde{P}_{\textrm{par}}(\theta_i)d\theta_i d\theta_t
\end{align}
%\begin{align}\label{eqn:basin_of_attraction}
%P_{OPT}(f|S)=\mathbbm{1}[f_{\theta_t}\cap S] \bigg(\bigintssss P(\theta_t \mid \theta_i,\textrm{opt})\times P_{\textrm{par}}(\theta_i)d\theta_i\bigg)
%\end{align}
where $P_{\textrm{SGD}}(\theta_t| \theta_i,S)$ denotes the probability that SGD, initialised with parameters $\theta_i$ on a DNN,  converges to parameters $\theta_t$ after training to zero error on $S$.  $\tilde{P}_{\textrm{par}}(\theta_i)$ is defined analogously to $P(\theta)$ in \cref{eqn:Pf_vol}. $\psgd$ is, therefore, a measure of the `size' of $f$'s `basin of attraction' -- the set of initial parameters that converge to $f$ upon training. %\cred{For a normalised probability we are implicitly assuming that SGD always converges.}  % For finite parameter range it reduces to $V_{SGD}(f|S,\textrm{opt})$.
%\chris{If there isn't room to put the basin of attraction intuition in the main text, I think we could just say that with all else equal sgd is more likely to end up in a function which corresponds to a greater volume in parameter space.}

\section{Methodology}\label{sec:methodology}

For a specific DNN, training set $S$ and test set $E$, we  find functions $f$ that have zero error on $S$. These functions are then distinguished by the predictions they make on a $E$. This means that there are then $2^{|E|}$ possible functions for binary classification tasks, for example.  This coarse-graining allows us to estimate probabilities from sampling.  We used three different experimental protocols. Further detail for each experiment below can be found in \cref{app:exampleresults:methodology}.

\subsection{Experiments} 

{\bf Experiment 1:} For a given optimiser OPT  (SGD or one of its variants), a DNN, loss function (the cross-entropy (CE) or the mean-square error (MSE)), and a dataset, we repeat the following procedure $n$ times: We sample a random set of initial parameters $\theta_i$, from an i.i.d.\ truncated Gaussian distribution $P_{\textrm{par}}(\theta_i)$, and then train with the optimiser until the network reaches $100\%$ training accuracy. We then test on $E$ and  record $f$.  This process is repeated to generate a distribution $P_{\textrm{OPT}}(f|S)$.  For more details, see~\cref{subapp:exp1}.

\textbf{Experiment 2:} We use the  GP approximation~\cite{lee2017deep,matthews2018gaussian,novak2018bayesian} to calculate $\pb$.  The GP approximation has been shown to accurately approximate such distribution over functions for finite-width Bayesian DNNs~\cite{valle2018deep,g.2018gaussian}. We estimate $\pb$ either by sampling the posterior or by estimating posterior probabilities from marginal likelihood estimates. For more details, see~\cref{subapp:exp2}.

\textbf{Experiment 3:} 
To generate a larger range of probabilities than is possible with Experiments 1 and 2,  we sample functions $f$ at random  with zero error on $S$, calculate $\pb$ using the GP approximation, and plot them as a function of their generalisation error $\epsilon_G(f)$, the total number of errors on $E$. This method allows us to estimate the distribution of functions with a given numbers of errors on the test set. For more details, see~\cref{subapp:exp3}.
% (For more details see \cref{app:exampleresults}). 
  


\subsection{Data sets} 

To efficiently sample functions, we use relatively small test sets (typically $|E| = 100$) and, as is often done,  binarise our classification datasets.
We define the datasets used below:

\textbf{MNIST}
The MNIST database  of handwritten numbers \cite{lecun1999object} was binarised with even numbers classified as 0 and odd numbers as 1.

\textbf{Fashion-MNIST}
The Fashion-MNIST database \cite{xiao2017fashion} was binarised  with T-shirts, coats, pullovers, shirts and bags classified as 0 and trousers, dresses, sandals, trainers and ankle boots classified as 1.

\textbf{IMDb movie review dataset} We take the IMDB movie review dataset from Keras, and preprocess it by removing the most common words and normalising).\footnote{We used the version of the dataset and preprocessing technique given here: \url{https://www.kaggle.com/drscarlat/imdb-sentiment-analysis-keras-and-tensorflow}} This was to obtain good generalisation, given that we need to find the same function on the test set multiple times. The reviews are classified as positive or negative and the task is to correctly classify each review as positive or negative given the text of the review.

For image datasets, we will typically use normalised data (pixel values in range [0,1]) for MSE loss, and unnormalised data for CE loss (pixel values in range [0,255]).

\subsection{Architectures} 
We used the following standard architectures. Details of the various terms used below can be found in textbooks such as\cite{goodfellow2016deep}.  

\textbf{FCN: }2 layer 1024 node vanilla fully connected network.
% \textbf{CNN:} Convolutional neural network:  Layer 1: Convolutional Layer with $32$ features size $3\times3$. Layer 2: Flatten. Layer 3: FCN with width 1024, Layer 4: FCN with 1 neuron.\\
% \textbf{CNN+Max Pooling:} Layer 1: Convolutional Layer with $32$ features size $3\times3$. Layer 2: Max Pool $2\times2$. Layer 3: Flatten. Layer 4: FCN with 1024 neurons, Layer 5: FCN with 1 neuron.\\
% \textbf{CNN+ Max Pooling +BatchNorm:} Layer 1: Convolutional Layer with $32$ features size $3\times3$. Layer 2: Max Pool $2\times2$. Layer 3: Batch Norm. Layer 4: Flatten. Layer 5: FCN with width 1024. Layer 5: Batch Norm. Layer 6: FCN with 1 neuron.\\

\textbf{CNN+ (Max Pooling) + [BatchNorm]:} Layer 1: Convolutional Layer with $32$ features size $3\times3$. (Layer 1a: Max Pool $2\times2$). [Layer 1b: Batch Norm]. Layer 2: Flatten. Layer 3: FCN with width 1024. [Layer 3a: Batch Norm]. Layer 4: FCN, 1 output.

\textbf{LSTM:} Layer 1: Embedding layer. Layer 2: LSTM, 256 outputs. Layer 3: FCN, 512 outputs. Layer 4: Fully-Connected, 1 output.

%\section{Empirical results for $\bf \pb$ and $\bf \popt$ }\label{sec:main_results_overparameterised}

\section{Empirical results for $\pb$ v.s.\ $\popt$ for different architectures and datasets }
%We first compare $\pb$ to $\popt$ for optimisers including and SGD and a few of its variants

\subsection{Comparing $\pb$ to $\popt$ for FCN on MNIST} 


%\chris{Am quite concerned about figure 1i. Having looked at the MSE version of this (the stuff I put on slack), 1i gives a false impression as to the effect of randomising labels -- the extent to which the bias is reduced is nothing like what is suggested in the figure). If there would be some way of fitting the randomised graphs with MSE in I think that would be better}

%\chris{To make the text actually fit on the page in a nice way I think we're going to have to not duplicate the titles from the captions -- the titles are much more compact so I suggest we leave the details of the loss function there. I also think we should refer to the experiments as Experiment 1/2/3 respectively as it's easier to refer back to the details, and also people should be able to see the specifics of the probabilities by looking at the axes labels. }

\chris{If you remove the subfigure captions latex can no longer crossreference correctly. This means that you can't reference subfigures from the main text. I have put them back in. I think the best thing is put the figure titles in the subfigure captions instead? Or we could split this over 2 pages. Or we could make the caption text wider just for this page, which would allow us to fit it in. I think removing the titles and putting them in the captions might be the best temporary solution?}

\chris{Alternatively we could just go back to having 3 wide figures.}

\begin{figure}%[H]
\centering

\begin{subfigure}[b]{0.4\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_1/sgdmse_vs_gpmse.png}
    \caption{$\pb \textrm{\,v.s.} \psgd$}
   % \caption{$\pb \textrm{\,v.s.} \psgd$ for a FCN on MNIST with MSE loss; $n=10^6$ samples.
    % Train/test size $10000/100$  $n=10^6$ samples.  $\eg = 1.88\%$,$\Sigma \pb=99.96\%$ }
    \label{fig:summary_fig_exp1_mnist_mse}
\end{subfigure}
~~
\begin{subfigure}[b]{0.4\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_1/fake_10000_2layer_red_box.png} 
   \caption{ $\pb  \textrm{\,v.s.\,} \epsilon_G$}
   % \caption{$\pb$ (solid) and $\rho(f,\epsilon_G) \pb$ (dashed) $\textrm{v.s.}$ $\epsilon_G$ for FCN on MNIST, MSE loss, 20 samples/$\epsilon_G$.% $\sum \pb =9.63\%$.
  % }
    \label{fig:summary_fig_exp2_mnist}
\end{subfigure}

\begin{subfigure}[b]{0.4\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_1/csr.png}
   \caption{CSR complexity v.s.\ $\epsilon_G$ for (b)}
 %   \caption{CSR complexity on functions found in the posterior distribution of functions trained with SGD. Dataset: Binarised MNIST.}
    \label{fig:summary_fig_exp1_cifar}
\end{subfigure}
~~
\begin{subfigure}[b]{0.4\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_1/sampled_mse.png} 
   \caption{Functions found by NNGP in (a). }
    \label{fig:summary_fig_exp3_mnist}
\end{subfigure}

\begin{subfigure}[b]{0.4\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_1/adagradmse64.png}
   \caption{$\pb \textrm{\,v.s.} P_{Adagrad}(f|S)$}
   % \caption{$\pb \textrm{\,v.s.} P_{Adagrad}(f|S)$: FCN on  MNIST, C-E loss,$\eg = 2.63\%$, $10^6$ samples. $\sum \pb =36.38\%$}
    \label{fig:sum_fig_exp2_1}
\end{subfigure}
~~
\begin{subfigure}[b]{0.4\textwidth}
\includegraphics[width=\textwidth]{main_text_figures/sum_fig_1/10000_1024_2_128_Adagrad_cross_entropy_true_100_GP.png}
   \caption{$\pb \textrm{\,v.s.} P_{Adagrad}(f|S)$}
    \label{fig:optvsopt_adagrad_o_main}
\end{subfigure}

\caption{ \textbf{Comparing the Bayesian prediction $\bf P_{B}(f|S)$ to  $\bf P_{OPT}(f|\bf S)$ for SGD and Adagrad, for a FCN on MNIST}
(a) $\pb \textrm{\,v.s.} \psgd$ for a 2-layer $1024$ node wide FCN on MNIST with MSE loss; $n=10^6$ samples. $\eg = 1.88\%$. 
%\cred{if we give $\eg$ for SGD, we should also give it for GP, but that is problematic for unnormalised GP/EP}
\chris{This uses GP MSE so it's fine -- ive put that value by (d)}
[We use  train/test set size of $10,000/100$; vertical dotted blue lines denote $90 \%$ probability boundary; solid blue lines are fit to guide the eye; dashed grey line is $x=y$.]  (b) $\pb$ v.s.\ $\epsilon_G$ for the full range of possible errors on $E$. 20 random functions were taken per value of error, and the error bars are $2\sigma$. The solid line shows average over $\log(\pb)$.
The dashed line shows the weighted $\rho(\epsilon_G) \langle \pb \rangle$, where $\rho(\epsilon_G)$ is the number of functions with error $\epsilon_G$. The small red box  shows the range of probability and error found in (a).  (c)  CSR complexity for functions in $\psgd$ from the experiments in fig (b).
(d) Functions from (a) found by the GP and SGD ($\eg=1.61\%$): 913 functions are found by both, taking up 97.70\% of the probability by SGD, and 99.96\% by GP. 288 were found only by the GP and 357 functions were found only by SGD (not shown in figure).  (e) $\pb$ v.s.\ $P_{Adagrad}(f|S)$ for FCN on MNIST with MSE loss for $n=10^5$ samples, and overtrained until a total of 64 epochs passed with zero error.
(f) as (e) but with CE loss, which means the EP approximation is needed for the Bayesian sampling. 
%\cred{is (f)  normalised y-axis  Ideally we'd use the same axes for (e) and (f) to compare} \chris{Yes and done.}
% (f) $\pb$ v.s.\ $P_{NTK}(f|S)$ for FCN on MNIST with MSE loss for $n=10^6$ samples.  Symbols on the y-axis correspond to functions found by the GP, but not by the NTK. 
%(g) $\pb$ v.s.\ $\padam$ for  a vanilla CNN (details in \cref{app:datasets_architectures_definitions}) on  Fashion-MNIST with C-E loss, %$\eg=2.1$
 %(h) $\pb$ v.s.\ $\padam$ for  a  CNN with max-pooling $\&$ batchnorm (details in \cref{app:datasets_architectures_definitions}) on  Fashion-MNIST with C-E loss. % $\eg = 1.96\%$ 
%$n=10^5$ samples. Note the increase in probability for the zero error function. (i) $\pb$ v.s.\ $\padam$ on the IMDb movie database on a LSTM (details in \cref{app:datasets_architectures_definitions}) for train/test $45,000/50$, $n=10^4$ samples.
}
\label{fig:main}
\end{figure}

In this subsection we illustrate our  main result, namely that the probability that SGD converges to a particular function $f$ is close to that given Bayesian posterior, for a several standard architectures and datasets.  

Firstly, in \cref{fig:main} we show results for a standard DNN setup: a 2-layer $1024$ node wide FCN with ReLU activations, trained on binarised MNIST to zero loss with a training set size of $|S|=$10,000 and a test set size of $|E|=$100.   Even for this small test set, there are  $2^{100} \approx 10^{30}$ such functions, all of which SGD could in principle find.
%is  illustrated in \cref{fig:main} for several architectures and datasets (Further evidence can be found in the Appendices~\ref{appendix:opt_ov_batch_conv}, \ref{appendix:different_datasets}, \ref{appendix:different_archs} and  \ref{app:bool_func}).  
In
\cref{fig:summary_fig_exp1_mnist_mse} we demonstrate that $\psgd$ and $\pb$ are remarkably closely correlated for MSE (and CE) loss, and that for both methods the probabilities are dominated by a tiny fraction of all $2^{100}$ possible functions.   Here we mostly used MSE rather than the more popular CE loss because for MSE, the GP probabilities can be sampled without further approximations, while the expectation-propogation (EP) needs to be used for CE loss, making the $\pb$ less accurate (see \cref{app:GP_exaplanation:MSE} for further details).  

To appreciate how remarkably tight this agreement is, consider the full scale of probabilities for functions $f$ that achieve zero error on the MNIST training in~\cref{fig:summary_fig_exp2_mnist}. 
So strong is the inductive bias that only a minuscule fraction of the set of zero training error functions  dominate the probabilities in~\cref{fig:summary_fig_exp1_mnist_mse}, and these are also the low-error functions.   Since this bias towards low error functions is present in $\pb$, and SGD closely follows the same trend, this evidence suggests that the main inductive bias of this DNN is present prior to training. 
  
We also plot $ \rho(\epsilon_G) \langle P_B(f|S,\epsilon_G) \rangle$ where $\rho(\epsilon_G) =|E|!/((|E|-\epsilon_G)!\epsilon_G!)$ denotes the number of functions with error $\epsilon_G$.  This factor grows rapidly.  As an illustration,  there are $\approx 1 \times 10^{29}$ functions with $50\%$ error. If the $\pb$ distribution were not biased, but instead $\pb \approx \langle \pb \rangle = 2^{-100} \approx 8 \times 10^{-31}$, then  about $8\%$ of the functions found would have $50\%$ error, with similar percentages for other errors near $50\%$.     For good generalisation in this Bayesian sampling picture, a very strong bias in the $\pb$ of individual functions is needed to overcome the entropic factor $\rho(\epsilon_G)$, which is indeed the case for the FCN on MNIST system studied here. 

For clarity, we mention two issues in interpreting Experiment 3, used for example in  \cref{fig:summary_fig_exp2_mnist}.  Firstly, as shown in \cref{fig:exp2_histogram2} which depicts the probabilities for all 100 1-error functions on this test set, there can be a wide variation in the $\pb$ found, mainly because the error for this system tends to be dominated by a small number of harder to classify images. This explains why the average probability for 1-error functions  in \cref{fig:summary_fig_exp2_mnist} is lower than that of the 0-error function, but we nevertheless find in  that the highest overall probability in \cref{fig:summary_fig_exp1_mnist_mse} is for a 1-error function.   
Also,  we show in \cref{fig:exp2_corr} that the probability that an image is classified incorrectly is to first order independent of the classification of other images. A first order estimate of the higher probability for n-error functions can be achieved by multiplying the highest $n$  individual probabilities in  \cref{fig:summary_fig_exp2_mnist}. 
\chris{This isn't strictly correct -- I find the probability that any image is classified wrong (which is not the same as the probability of the 1-error functions, and can be fairly different) and use that as my estimate.}
Thus the averages in \cref{fig:summary_fig_exp2_mnist} are indicative of the strong trend towards low probability with increasing error, but should not be taken as the expected values for $\pb$ or $\psgd$ upon training for a finite $n$, because there the results will be typically dominated by the outliers. 
That said, in this case $\sum_{\epsilon_G} \langle P_B(f|S,\epsilon_G)\rangle \approx 0.1$, suggesting that our choice to average over the  $\log$ of the sampled probabilities mitigates effect of outliers on the average. 
The second point of clarification is that in \cref{fig:summary_fig_exp2_mnist} we use CE loss rather than MSE loss. We made this choice because CE is more commonly used for classification, and in contrast to experiment 2, where the GP with MSE loss can be directly sampled without extra error,  for experiment 3 above, the EP approximation also needs to be used for MSE and CE.  The differences are not large on this scale.

As can be seen in \cref{fig:summary_fig_exp1_cifar}, the high probability/low error functions have lower critical sample ratio (CSR) complexity~\cite{krueger2017deep} than their converse.  It was shown  explicitly in~\cite{valle2018deep} for a FCN on MNIST that the CSR complexity measure behaves like other complexity measures $\tilde{K}(f)$ in that  $-\log P(f) \sim \tilde{K}(f)$.  Since, as argued in~\cref{sec:PB}, $\pb$ is proportional to $P(f)$ for functions that have zero error on the training set $S$, the results in this figure are consistent with simplicity bias arguments~\cite{valle2018deep}. 
And, given that $\pb$ largely determines $\psgd$ here, the latter is biased in the same way towards low error/low complexity functions.
 
 %for a FCN on MNIST, as predicted from the general AIT arguments 
 
 %Thus $\pb$ is biased towards low complexity functions and since it largely determines $\psgd$, the same bias holds for DNNs trained with SGD. In addition, since, as argued above, $\pb$ will be directly proportional to the prior for all functions that fit  $S$ with zero error, these results imply that, for these functions, $P(f)$ is larger for lower complexities.   This result is consistent with previous work~\cite{valle2018deep} that directly measured the prior for MNIST, and with the broader arguments above for a bias towards functions with low descriptional complexity.
 
 %Recent theoretical and empirical work~\cite{valle2018deep,mingard2019neural} inspired by an adaptation of the coding theorem from algorithmic information theory (AIT)~\cite{dingle2018input,dingle2020generic} to the parameter-function map of DNNs, suggest that $\log(P(f))$ should be negatively correlated with descriptional complexity.  Here we used the critical sample ratio (CSR) from \cite{arpit2017closer} as a complexity measure. CSR was shown in Fig 2(a) of~\cite{valle2018deep} to correlate with $\log(P(f))$ for MNIST  as expected from the AIT arguments.% \cred{Guillermo is the following right?  We note that the range of CSR complexities is smaller than that found for the prior in \cite{valle2018deep}, because only the functions that also give zero error on the $10,000$ sized $S$ are included here} 

\cref{fig:summary_fig_exp3_mnist} illustrates what can also be seen in \cref{fig:summary_fig_exp1_mnist_mse}, namely that the SGD-trained network and the GP find essentially the same functions for this system. \cref{fig:sum_fig_exp2_1} shows that  Adagrad~\cite{duchi2011adaptive} with overtraining shows similar behaviour to plain SGD with MSE    Finally, in
\cref{fig:optvsopt_adagrad_o_main} we show the same data, but now for CE error.  Again, Adagrad with overtraining exhibits  similar results to the MSE.  Here we note that the calculation of $\pb$ is less accurate due to the need to use the EP approximation, which may explain why the correlation does not follow the x=y line as closely as it does for MSE.
(see also \cref{appendix:GP_explanation}). Nevertheless, the correlation between $\pb$ and $\padagrad$ is strong, showing that our results for an FCN on MNIST are not an artefact of the exact optimiser or loss function used. 



\begin{figure}
\centering

\begin{subfigure}[b]{0.4\textwidth}
    \includegraphics[width=\textwidth]{fig/Training_set_size/1000_1024_2_128_adam_cross_entropy_0_mnist_FCN_1_True_100_GP.png}
    \caption{}
   % \caption{Experiment \ref{alg:mainexp}. 1000 training examples. $\eg=$ 6.65\%}
    \label{fig:mnist:gp_2_1k}
\end{subfigure}
~~
\begin{subfigure}[b]{0.4\textwidth}
    \includegraphics[width=\textwidth]{fig/Training_set_size/5000_1024_2_128_adam_cross_entropy_false_100_GP.png}
    \caption{}
   % \caption{Experiment \ref{alg:mainexp}. 5000 training examples. $\eg=$ 3.33\%}
    \label{fig:mnist:gp_2_5k}
\end{subfigure}

\begin{subfigure}[b]{0.4\textwidth}
    \includegraphics[width=\textwidth]{fig/Training_set_size/10000_1024_2_128_adam_cross_entropy_false_100_GP.png}
    \caption{}   
   % \caption{Experiment \ref{alg:mainexp}. 10000 training examples. $\eg=$ 2.20\%}
    \label{fig:mnist:gp_2_10k}
\end{subfigure}
~~
\begin{subfigure}[b]{0.4\textwidth}
    \includegraphics[width=\textwidth]{fig/Training_set_size/20000_1024_2_128_adam_cross_entropy_false_100_GP.png}
    \caption{}
   % \caption{Experiment \ref{alg:mainexp}. 20000 training examples. $\eg=$ 0.89\%}
    \label{fig:mnist:gp_2_20k}
\end{subfigure}


\caption{ {\bf Comparing  $\bf P_{B}(f|S)$ to  $\bf P_{Adam}(f|\bf S)$  for a FCN on MNIST with CE loss for different training set sizes}  [We use test set size of $|E|=100$;  vertical dotted blue lines denote $90 \%$ probability boundary; solid blue lines are fit to guide the eye; dashed grey line is $x=y$.]
(a) 1000 training examples. $\eg= 6.65\%$ for Adam.
(b) 5000 training examples. $\eg=$ 3.33\% for Adam.
(c) 10000 training examples. $\eg=$ 2.20\% for Adam.
(d) 20000 training examples. $\eg=$ 0.89\% for Adam.
The trend of increasing bias towards lower error functions with increasing training set size can be clearly observed.
\ard{1) Can you normalise each y-axis to sum to 1? 2) Can we put all the Experiment 3 data on two graphs -- one with 1000 and 10,000 and the other with 5000 and 20000 -- that way they are each below their complements}  } 
\chris{We have data for 1k 5k 10k mse. We could just use those as they don't have the EP approximation, which does very weird things espeically when there isn't much bias in the pfm.}
\ard{could you do the above please? we don't have exp 3 for MSE as far as I can tell}
\chris{I have the MSE sampling experiments which show something very similar (I could just do the Experiment 3s as well and use MSE for Experiment 1?). I think it would be much better to use because we can make actual quantitative statements, and I don't like renormalising things, not because it takes time (because it doesn't) but because it's not well justified, especially when we don't have to. As you said many times in the past, it's an easy way for reviewers to criticise us, so at least in the main text I think that if we have a good alternative (which we do) we should use that instead. I do have Experiment 2 for the MSE plots, which would be a good substitute for Exp 3, or we can just use Exp 3 with CE loss anyway as an illustration. Using MSE will also actually allow us to make some quantitative comparisons, which this does not. Finally, renormalising this will actually be confusing, as if we renormalise everything to 1 then, as the GP MSE tells us, this will not be accurate and actually be misleading (for the 1k training set size, $\pb$ does not add up to 1 for the MSE case for example). Not renormalising will also be confusing, because this implies a massive difference in order of magnitude with changing training set size, which does not exist. Either way it is enormously misleading.}
\chris{Maybe I'm missing something and there's a really good reason for doing this with CE?}
 
\label{fig:mnist:gp_generalisation_main}
\end{figure}
\ard{1) Ideally we would have this with MSE, but I think there is something funny about your MSE data -- the errors don't scale as expected, so I'd rather leave it out for now; maybe I'm missing something but it looks odd to me. 2)  The renormalisation to 1 is a mild approximation remember that your probabilities are compared on a log scale, even in fact $\sum P_B$ is  just 17.7\% of the total the total, as you see for 1000 MSE, renormalising is mild on a log scale, also if it would be way off you'd see it in the plots.  We know EP has problems with overall normalisation, that is common with approximations to probabilities.   }
\chris{Thoughts on more subheadings?}

\subsection{Effects of training set size}

It is also instructive to study the correlation between $\pb$ and $\popt$ for different training set sizes $|S|$.  As can be seen clearly in \cref{fig:mnist:gp_generalisation_main}, as the training set increases in size, the functions with zero training error\chris{surely high probability?} are more strongly biased towards low generalisation error, as expected.   As can be seen in \cref{2 new exp 3 figs} the stronger bias means that the entropic factor $\rho(\epsilon_G)$ plays a smaller role. Thus, for larger training set size, but for the same amount of sampling $n$, fewer functions are found, but each with higher probability. 

One of the key questions in deep learning is how does the error reduce with increasing the training set size.  There is evidence that such learning curves follow a power law that depends on data complexity, and only weakly on the architecture \cred{Cite key papers here .. Guillermo please ;-)}.   A more fine-grained picture of what happens to the spectrum of function probabilities with increasing $|S|$ may help understanding this curious property of learning curves. 

%\subsection{Empirical results for CNNs on Fashion-MNIST}\label{app:fashionMNIST_CNN}

%In this appendix, we use binarised Fashion MNIST (see \cref{app:datasets_architectures_definitions}). We also use Convolutional Neural Networks (CNNs), and observe that the correlation between $\psgd$ and $\pb$ is still strong for CNNs. This suggests that the correlation is not limited to Fully Connected Networks. We tested three different ConvNet architectures (see \cref{app:datasets_architectures_definitions} for details).


\begin{figure}%[H]
\centering

\begin{subfigure}[b]{0.475\textwidth}
    \includegraphics[width=\textwidth]{fig/CNNs/10000_1024_2_256_adam_cross_entropy_false_fashion_mnist_100_GP.png}
    \caption{}
    \label{fig:fashionMNIST_FCN}
\end{subfigure}
~~
\begin{subfigure}[b]{0.475\textwidth}
	\includegraphics[width=\textwidth]{fig/CNNs/10000_1_1_256_adam_cross_entropy_false_fashion_mnist_False_100_GP.png}
   \caption{}
    \label{fig:fashionMNIST_C}
\end{subfigure}

\begin{subfigure}[b]{0.475\textwidth}
    \includegraphics[width=\textwidth]{fig/CNNs/10000_2_2_256_adam_cross_entropy_false_fashion_mnist_False_100_GP.png}
    \caption{}
    \label{fig:fashionMNIST_CP}
\end{subfigure}
~~
\begin{subfigure}[b]{0.475\textwidth}
	\includegraphics[width=\textwidth]{fig/CNNs/10000_3_33_256_adam_cross_entropy_false_fashion_mnist_False_100_GP.png}
    \caption{}
    \label{fig:fashionMNIST_CPBN}
\end{subfigure}

\caption{ {\bf Comparing the Bayesian prediction $\bf P_{B}(f|S)$ to  $\bf P_{Adam}(f|\bf S)$ for a FCN and CNNs on Fashion-MNIST} [We use  train/test set size of $10,000/100$. Vertical dotted blue lines denote $90 \%$ probability boundary. Solid blue lines are fit to guide the eye, dashed grey line is $x=y$.]
(a) FCN on Fashion-MNIST; $\eg=2.11\%$ for the Adam with CE loss.
(b) Vanilla CNN on Fashion-MNIST $\eg=2.25\%$ for Adam   with CE loss
(c) CNN with max-pooling on Fashion-MNIST $\eg=1.96\%$ for Adam   with CE loss.
(b) Vanilla CNN with max-booling and batch-norm on Fashion-MNIST $\eg=1.93\%$ for Adam   with CE loss.  Note that when max-pooling is added, the probability of the lowest-error function increases notably for both $\padam$ and $\pb$.  There is a strong correlation between $\pb$ and $\psgd$ in all four subfigures.}\label{fig:fashionMNIST}
\end{figure}

\subsection{Comparing $\pb$ to $\popt$ for CNN  Fashion-MNIST}

In~\cref{fig:fashionMNIST}
we show $\pb$ v.s.\ $\padam$ for a  CNN  trained on Fashion-MNIST, a more complex dataset than MNIST.   Here we used Adam~\cite{kingma2014adam} (another SGD variant) and CE loss instead of MSE loss for efficiency. We need the additional expectation-propogation  approximation (EP) for the NNGP (see \cref{app:GP_exp_0-1}), making the NNGP results less accurate.  Nevertheless, the correlation remains very strong, supporting the hypothesis that $\pb$ is the primary determinant of the functions found by the optimiser.  To illustrate the effect of architecture changes, we also show in~\cref{fig:fashionMNIST}, the effect of adding max-pooling and batchnorm, which improves generalisation from $2.25\%$ to $1.96 \%$, and noticeably increases the probability of the zero-error function. Here the main effect was found to be due to   max-pooling which was, in fact, designed to improve the inductive bias for image classification. 

We next turn to a more complex dataset, namely Fashion-MNIST which has images of clothing, and also study a more complex network architecture, the CNN \cite{lecun1999object} which was designed in part to have a better inductive bias for images. As can be seen in \cref{fig:fashionMNIST}  in all our experiments on Fashion-MNIST, there is a  strong correlation between $\pb$ and the probabilities found by the Adam~\cite{kingma2014adam}, a variant on SGD.  This supports the hypothesis that $\pb$ is the primary determinant of the functions found by the optimiser 
Instead of MSE loss we used use CE loss because it is more efficient.  A downside is that we need to use the EP approximation for the NNGP (see \cref{app:GP_exp_0-1}). Although the correlation is strong, it does  not  follow x=y as closely as we generally find for MSE loss, which is quite possibly an effect of the EP approximation. 
In \cref{fig:exp2_fashion_mnist} we also show results of Experiment 3 for this system.  Both the FCN and the CNN show a strong bias towards low error functions on Fashion-MNIST. Moreover,   \cref{fig:fashionMNIST_FCN} and \cref{fig:fashionMNIST_C} show that  the generalisation performance of our simple 2-layer FCN is quite similar to that of a vanilla CNN, which has no further hyperparameter tuning. However, the CNN is more strongly biased towards a smaller set of functions. When we add max-pooling \cite{he2016deep}, a method to reduce the dimensionality of the data,  the CNN performance improves as expected.  \cref{fig:fashionMNIST_CP} shows that the main effect of max-pooling is to improve the inductive bias in $\pb$ by significantly increasing the probability of the highest probability 1-error function. This change is also reflected in $\padam$. 
Finally, batch normalisation~\cite{ioffe2015batch} makes a small further improvement. Here $\pb$ for the 1-error function changes slightly less than $\padam$ does  (see \cref{fig:fashionMNIST_CPBN}), suggesting a second order effect where batch-norm affects the optimiser more than it does the initial bias. \cred{should we expect this to be the case given what batchnorm does?}   But the effect is small enough that further research is needed to work out what happens in general.   
What these figures demonstrate is that in the case of the max-pooling, the Bayesian probability $\pb$ can be used to directly measure the inductive bias changes upon changes in an architecture.  More generally, such insight could help with architecture search, or more generally with developing new architectures with improved implicit bias toward low error functions. 





%\ard{For fig 1 b, here is a simple argument for the form of $P(\epsilon)$, given $P(0)$.   Take a system with test set of size $M$. Assume a log-linear slope so that $P(\epsilon) = P(0)e^{-\alpha \epsilon}$. Then normalisation tells us that $\sum_{\epsilon = 0}^M P(\epsilon) \binom{M}{\epsilon} = P(0) (1 + e^{-\alpha})^M = 1.$ From that it follows that $P(0) = (1 + e^{-\alpha})^{-M}$ and $\alpha =-\ln\left(P(0)^{-1/M} -1 \right) \approx -\ln\left(-\ln[P(0)]/M\right)$. Similarly, $P(M) = \left(1 - P(0)^{1/M}\right)^M \approx (-\ln[P(0)]/M)^M$.  So very simple, you can see that the bigger $P(0)$ the smaller $P(M)$.   Also,  $P(\epsilon) = P(0)*(1/P(0)^{1/M} -1)^{\epsilon} \approx P(0) (-\ln(P(0))/M)^\epsilon$. 
%\medskip


%The $\epsilon_{max}$ is for the max of $\rho P$, is found by solving $(\partial/\partial \epsilon) \rho(\epsilon,M) P(\epsilon) = \left\{\Psi(1 - \epsilon + M) + \Psi(1 + \epsilon) +\ln(P(0)^{-1/M} -1)\right\} \rho(\epsilon,M) P(\epsilon) == 0$, where $\Psi(x)$ is the polygamma function. So a maximum occurs when the function in the bracket is zero. CHECK --    This is not so instructive because I have no intuition for polygamma functions. (note, derivative can also be done in terms of harmonic functions, which scale as log[x])  
%\medskip

%If we use the further approximations above in terms of the binary  entropy function then the maximum is for  $\epsilon_{max}$ that solves $ \rho(\epsilon,M) P(\epsilon) \approx \left( -M \log_2\left(E/(1-E)\right) - \alpha)   \right) \rho(\epsilon,M) P(\epsilon) ==0 $.  Then the maximum occurs at $E = X/(1+X)$ where $X = 2^{-\alpha/M} = 2^{(P(0)^{-1/M} -1)/M} \approx 2^{\ln[P(0)]/M}$.  
%CHECK, something's wrong.

%Redone: $\epsilon_{max}  = M \left(1 - (P(0))^{1/M}\right \approx -\ln[P(0)])$ in this approximation.  
%\medskip

%Also, $\langle\epsilon_G\rangle = \sum_\epsilon \rho(\epsilon,M)P(\epsilon) \epsilon = P(0) M (1+e^{-\alpha})^M/(1+e^{\alpha})=M/(1+e^\alpha) = M(1-P(0)^{1/M} \approx -\ln[ P(0] $. This pre-averaged approximation is not quite right because outliers are important in calculating the generalisation error, but this approach should get scaling behaviour right.  Even so, it is not to terrible.  And it highlights why $P(0)$ is important to understand, although you could use any mean $P(\epsilon)$ if you wanted to. $P(0)$  is the only empirical input here.
%\medskip 

%The relative error $\langle E_G\rangle/ = \langle\epsilon_G\rangle/M = 1/(1+e^\alpha)=1-P(0)^{1/M} \approx -\ln[ P(0)/M]$  should stay constant with changing $M$. 

%So in the end the prediction is quite simple. $P(0)^{1/M}$ should be constant, and so $P(0)$ should decline exponentially with increasing test set size $M$.  This scaling  follows from the exponential \textit{ansatz}: $P(\epsilon) = P(0)(\langle E_G \rangle)^\epsilon$
%There must be a much easier intuitive way to derive all the above. come back later. }

% Our main result, namely that SGD and its variants converge on  functions with probabilities that are close to those found by a Bayesian sampler, 

 % The directly sampled functions from \cref{fig:summary_fig_exp1_mnist_mse} occupy only a minuscule fraction of that range, namely the high probability functions which also have low generalisation error! \chris{Here we should say that fig 1c demonstrates that there are no high probability functions with high error not shown by fig 1b}
%This result demonstrates that this FCN has a strong inductive bias towards low complexity functions, as expected from previous work~\cite{valle2018deep,mingard2019neural}. 

%The rest of \cref{fig:main} further confirms that SGD closely mimics the inductive bias already present at initialisation through the parameter-function map. 
\begin{figure}%[H]
\centering

\begin{subfigure}[b]{0.475\textwidth}
    \includegraphics[width=\textwidth]{fig/NTK/ntk_vs_gpmse.png}
    \caption{Dataset: Binarised MNIST. $10^7$ samples from both NTK and GP. Generalisation Error (NTK): 1.69\%, Generalisation error (GP): 1.61\%. Weighted by probability, 77.5\% of functions found by sampling from the GP found by NTK; all functions found by NTK found by sampling from the GP.}
    \label{fig:summary_fig_gpmse_vs_ntk}
\end{subfigure}
~~
\begin{subfigure}[b]{0.475\textwidth}
    \includegraphics[width=\textwidth]{fig/NTK/ntk_vs_sgdmse.png}
    \caption{Dataset: Binarised MNIST. $10^7$ samples from NTK; $10^6$ samples from SGD. Generalisation Error (NTK): 1.69\%, Generalisation error (SGD): 1.88\%. Weighted by probability, 65.8\% of functions found by SGD found by NTK; all functions found by NTK found by SGD.}
    \label{fig:summary_fig_gpmse_vs_sgd}
\end{subfigure}

\caption{In (a) we show the correlation between $P_{NTK}(f|\mathcal{D})$ and the $\pb$, using binarised MNIST for our standard FCN architecture. In (b), we show the correlation between the $P_{NTK}(f|\mathcal{D})$ and $\psgd$. The functions to the right of the blue dotted lines make up $90\%$ of the total probability.}
\label{fig:summary_fig_3}
\end{figure}

\subsection{Comparing $\pb$ and  $\psgd$ to Neural Tangent Kernel results} 

In \cref{fig:summary_fig_3}  we compare $\pb$ to the output of the Neural Tangent Kernel (NTK)~\cite{jacot2018neural}, which approximates gradient descent in the limit of infinite width and infinitesimal learning rates. The generalisation error of NTK and NNGPs have been shown to be relatively close, and they produce similar functions on simple 1D regression \cite{NIPS2019_9063,novak2019neural}. Here we show that
this similarity also holds for the function probabilities for a more complex classification task, although interestingly the NTK misses many functions that both SGD and the GP find. 
We are currently investigating this surprising behaviour, which may arise from the infinitesimal learning rate (see also \cref{sec2:NTKvsSGDvsGP}).

%C-E is the most common loss-function used for classification.  Unfortunately this means a further EP approximation is needed in the GP limit (see protocol 2). \cref{fig:summary_fig_exp1_mnist_ce} shows that the strong correlation remains with this approximation, but that there may be an overall scaling factor that needs to be applied in order to obtain the correct GP probabilities.     

\subsection{LSTM on IMDb sentiment analysis}
 
\begin{figure}
\centering

\begin{subfigure}[b]{0.475\textwidth}
    \includegraphics[width=\textwidth]{fig/LSTM/lstm.png}
    \caption{Generalisation Error: 2.141\%. $10^4$ samples.}
    \label{fig:lstm_exp1_main}
\end{subfigure}
~~
\begin{subfigure}[b]{0.475\textwidth}
	\includegraphics[width=\textwidth]{fig/LSTM/lstm_fake.png}
    \caption{10 samples per $\langle \epsilon \rangle$}
    \label{fig:lstm_exp2_main}
\end{subfigure}

\caption{Here, we present examples of Experiments 1 and 3 on sentiment analysis using an LSTM. Because of the difficulty of the problem, we used a training set size of 45000 and a test set of size 50. In (a) there is clearly some weak correlation, and in (b) we see that the functions found by Adam are still the most common in the GP posterior. }\label{fig:lstm_main}
\end{figure}


%We also test the correlation for other architectures and datasets (see \cref{app:datasets_architectures_definitions} for details of their definitions). 

Next  we perform sentiment analysis on a more complex DNN with an LSTM layer \cite{hochreiter1997long}.  Here used a smaller test set $|E|=50$ and a larger training set $|S|=$45,000 to ensure that generalisation was high enough so to find functions with sufficient frequency to be able to extract probabilities.
As can be seen in \cref{fig:lstm_main} we again observe a reasonable correlation between the functions found by Bayesian sampling, and those found by the optimiser.

%shows a similar correlation for an LSTM  trained on a sentiment analysis language dataset of Internet Movie Database  (IMDb) reviews, offering a  different type of supervised learning task from the image classification studied so far. %For more details on these architectures and datasets see \cref{app:datasets_architectures_definitions}.

%\chris{If we change Figure 3 the following needs to go later (around figure 3, and we need to discuss the CNNs a bit more earlier (i.e.\ move the CNN paragraph from later to here)}
% (see also \cred{Appendix XX}).

\subsection{Results for other test sets} 

For the experiments shown in this section,  sampling efficiency considerations means that  we have limited ourselves  to a relatively small test sets (typically $|E|=100$)  We have checked that other test sets also show close agreement of $\pb$ and $\psgd$ (see e.g.\ \cref{app:test_dependence}).  For larger $|E|$,  $\psgd$ quickly becomes impossible to directly measure empirically, (doubling the test set roughly means squaring the number of samples).  But a larger set can be seen as the concatenation of smaller sets. If we assume that these are approximately i.d.d., then we can estimate the highest probabilities from products of $\psgd$ on the smaller sets (see \cref{app:notes_on_exp}).
%\ard{say something about i.i.d.?} % and if these are approximately i.i.d., then the probability on the larger test set can be approximated as  

\section{The effect of hyperparameter changes and optimisers on  $\pb$ and $\popt$ }

\subsection{ $pb$ v.s.\ $\popt$ for different optimisers}


\subsection{The effect of batch size and learning rate on $pb$ v.s.\ $\popt$ } 


\cref{fig:sum_fig_exp2} illustrates the effect of changing hyperparameters on the correlation between $\pb$ and $\popt$.    Firstly, in \cref{fig:sum_fig_exp2_2} we show results for the RMSprop optimiser. It has the best generalisation performance of all the optimisers used for the 2 layer FCN on MNIST ($\eg = 1.07$).   Comparing to other optimisers in this figure, we  observe that the improved performance arises due to second order deviations from $\pb$, specifically larger probabilities for the most frequent $1$ error  and the zero-error function. Note also the similarity to Adam with smaller batch size of 32.  This performance doesn't mean that RMSprop is in general superior to the other SGD variants for FCNs on MNIST. To show that we would need to also average over test and training sets. %For that we would need to study its effect over a wider range of datasets and architectures}.
Nevertheless, if one were attempting such a study, then analysing the full spectrum of function probabilities, rather than just $\eg$, could generate new insights into the behaviour of these algorithms. %What these figures do show, is how generalisation performance changes, which are characterised by a single scalar, can be more finely analysed by looking at function probabilities. 

Another effect we studied was inspired by~\cite{keskar2016large} who showed that smaller batch sizes could lead to better generalisation. In \cref{fig:sum_fig_exp2} (b)-(d) we observe this same effect, which is now reflected in the more finely grained spectrum of function probabilities. We also illustrate in \cref{fig:sum_fig_exp2} (e) that, as shown in \cite{goyal2017accurate,hoffer2017train,smith2017don}, speeding up the learning rate for a fixed batch size can mimic the improvement in $\eg$ for smaller batches, and to a lesser extend leads to a similar probability spectrum. 


%Optimising hyperparameters, which lead to second-order deviations from $\pb$, typically lead to smaller overall  improvements than improvements in architecture, which change the parameter-function map, and may therefore affect $\pb$.

%In \cref{fig:architectures}   we demonstrate how increasing the number of layers in an FCN leads to better performance. \cred{hmm,  GP-EP causes a problem here when comparing}  

% \cred{if we got rid of fig 1(d) and combined (b) and (i) we could put this vanilla CNN and the 5-layer FCN in Fig 1} 
 
\begin{figure}
\centering
%\begin{subfigure}[b]{0.31\textwidth}
%    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/rmspropfalse.png}
%    \caption{$\pb \textrm\, {v.s.}
%    P_{\textrm{RMSprop}}(f|S)$}%: FCN on MNIST, C-E loss, $10^6$ samples, $\eg = 1.02\%$}
%    \label{fig:sum_fig_exp2_2}
%\end{subfigure}
~~
\begin{subfigure}[b]{0.31\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/adamfalse.png}
    \caption{Adam, batch size=$128$}%:FCN on MNIST, C-E loss, batch size=128, $10^6$ samples, $\eg = 2.20\%$}
    \label{fig:summary_fig_exp1_mnist_ce}
\end{subfigure}
~~
\begin{subfigure}[b]{0.31\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/adam32.png}
    \caption{As (a) but batch size=$32$} %$\pb\, \textrm{v.s.} \padam$} %Experiment 1 on binarised MNIST with Adam, small batch size, $\eg = 1.13\%$, $10^5$ samples.}
    \label{fig:sum_fig_exp2_4}
\end{subfigure}

\begin{subfigure}[b]{0.31\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/adam512.png}
    \caption{As (a) but batch size=$512$}%$\pb\, \textrm{v.s.} \padam$} %Experiment 1 on binarised MNIST with Adam, large batch size, $\eg = 2.67\%$, $10^5$ samples.}
    \label{fig:sum_fig_exp2_5}
\end{subfigure}
~~
\begin{subfigure}[b]{0.31\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/adam5124x.png}
    \caption{As (c) but faster learning rate} %$\pb\, \textrm{v.s.} \padam$} %Experiment 1 on binarised MNIST, large size, fast learning rate, $\eg = 2.14\%$, $10^5$ samples.}
    \label{fig:sum_fig_exp2_6}
\end{subfigure}
~~
%\begin{subfigure}[b]{0.31\textwidth}
%    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/adamtrue.png}
 %   \caption{as (b) but with overtraining}%, $\eg = 1.73\%$. $10^6$ samples}
%    \label{fig:sum_fig_exp2_9}
%\end{subfigure}

\caption{\textbf{Effects of changing batch size and learning rate:} All examples are for a 2-layer 1024 node FCN trained on MNIST with CE loss and use the Adam optimiser %(a) shows  RMSprop which for batch size = 128 achieves an error on $E$ of $\eg=1.02$.  The rest of the figures compare $\pb$ to  Adam with different hyperparameters. 
(a) is for batch size= 128, ($\eg=2.2$); (b) is for smaller batch size = 32 ($\eg=1.13$); (c) is for larger batch size = 512 ($\eg=2.67$); (d) shows Adam with large batches (size 512) and fast learning rate (4x the others) ($\eg=2.14$); compare to (b). % (f) Shows the effect of overtraining for 64 epochs for batch size 128 ($\eg=1.73$). 
Deviations from $x=y$ compared to Fig 1  are likely caused by the EP approximation rather than than CE loss itself.
}
\label{fig:sum_fig_exp2}
\end{figure} 

\begin{figure}
\centering
\begin{subfigure}[b]{0.31\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/rmspropfalse.png}
 \caption{$\pb \textrm\, {v.s.}
    P_{\textrm{RMSprop}}(f|S)$}%: FCN on MNIST, C-E loss, $10^6$ samples, $\eg = 1.02\%$}
    \label{fig:sum_fig_exp2_2}
\end{subfigure}
~~
\begin{subfigure}[b]{0.31\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/adamfalse.png}
    \caption{Adam, batch size=$128$}%:FCN on MNIST, C-E loss, batch size=128, $10^6$ samples, $\eg = 2.20\%$}
    \label{fig:summary_fig_exp1_mnist_ce}
\end{subfigure}
~~

\caption{\textbf{Effects of optimisers} All examples are for a 2-layer 1024 node FCN trained on MNIST with CE loss and  batch size = 128 (a) shows  RMSprop which achieves an error on $E$ of $\eg=1.02$.  (b) is Adam  ($\eg=2.2$); 
(c) Adagrad
(d) Adadelta
\ard{we could maybe put this in the appendix} 
}
\label{fig:optimisers}
\end{figure} 




\subsection{The effect of overtraining  $pb$ v.s.\ $\popt$ } 
(maybe leave this in Appendix? ) 

\begin{figure}
\centering
\begin{subfigure}[b]{0.31\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/Fig-schematic.png}
   \caption{Schematic loss landscape}
  \label{fig:Fig-schematic}
\end{subfigure}
~~
\begin{subfigure}[b]{0.31\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/sgd20-50_vs_gp20-50-3in.png}
    \caption{$\pb$ v.s.\ $\psgd$}
    \label{fig:sum_fig_corupted}
\end{subfigure}
~~
\begin{subfigure}[b]{0.31\textwidth}
    \includegraphics[width=\textwidth]{main_text_figures/sum_fig_2/fake_multi.png} 
    \caption{Corrupted data, CE loss} 
    \label{fig:sf3:fake_multi}
\end{subfigure}

\caption{\textbf{Schematic landscape and effects of randomising training labels. } (a) Cartoon of a biased loss-landscape. The three functions $f_1$, $f_2$ and $f_3$ all reach zero classification error, but due to bias in the parameter-function map, the  ``basin size'' $V_B(f_1) \gg V_B(f_2),V_B(f_3)$, which typically implies for ``basins of attraction'' $V_{SGD}(f_1) \gg V_{SGD}(f_2),V_{SGD}(f_3)$.   $\pb$ is proportional to $V_{B}(f)$, and $\psgd$ is proportional to $V_{SGD}(f)$. 
%See \cref{fig:summary_fig_exp1_mnist_mse} for the same experiment but with unrandomised training data (although a test set of size 100). Statistics for this experiment (and \cref{fig:summary_fig_exp1_mnist_mse}, but with test set of size 50 for ease of comparison) are as follows:$\eg=13.4\%$ ($2.64\%$), $\sum \pb=99.3\%$ (99.9\%) and $\sum\padam=24.3\%$ (99.1\%). The unexpectedly low value of $\sum\padam$ shows that Adam finds many functions not found by GP sampling, an indication that the relationship $\pb\approx\popt$ breaks down with less bias in the parameter-function map.
(b) $\pb$ (solid) and $\rho(\epsilon_G) \pb$ (dashed) v.s.\ $\epsilon_G$, for test set of size 100 and CE loss (as in \cref{fig:summary_fig_exp2_mnist}) but including label corruption $c$.  
(c) $\psgd$ v.s.\ $\pb$ on MNIST with a 2-layer 1024 node wide FCN with MSE loss, test set size 50, and 20\% of the training labels randomised ($\eg=13.4\%$). The correlation is much less pronounced than for the unrandomised case shown in \cref{fig:summary_fig_exp1_mnist_mse}. Dots on the axes denote functions found by just one of the two methods. Only $24.3 \%$ of the probability weight of functions found by the Adam optimiser  are also found by $\pb$ for this level of sampling.
The weaker bias upon corruption, shown in (b), helps explain the much weaker correlation between $\padam$ and $\pb$ found here.
See \cref{fig:4th_example} for more detail.
}\label{fig:random}
\end{figure}


%Informally, this means that comparatively `more' parameter assignments $\theta$ correspond to simpler functions than more complex functions. 
\section{Heuristic arguments for the correlation between $\bf \pb$ and $\bf \psgd$} 
\label{heuristic_arguments}

At first sight it seems quite surprising that SGD, which follows gradients down a complex loss-landscape, should converge on a function $f$ with a probability anything like the Bayesian posterior $\pb$ that an untrained DNN generates functions $f$ conditioned on $S$. Indeed, in the general case of an arbitrary learner this correspondence is unlikely to hold.  However, as shown e.g.\  in Fig 1, $\pb$ is orders of magnitude larger for  functions with small generalisation error than it is for functions with poorer generalisation. As explained in \cref{subapp:simplicity_bias}, such an exponential bias towards low complexity/low error functions can be expected on general grounds~\cite{valle2018deep,mingard2019neural,dingle2018input,dingle2020generic}. Note that
$P_B(f)$ can be interpreted as the ``basin volume'' $V_B(f)$ (with measure $p_{par}(\theta)$) of function $f$. Similarly, for SGD,  a ``basin of attraction''  $V_{SGD}(f)$ can be loosely defined as a measure of the set of initial parameters $\theta_i$ for which the optimiser converges to $f$ with high probability.  If $V_B(f)$ varies over many orders of magnitude for functions consistent with $S$, then it seems reasonable to expect that $V_{SGD}(f)$ should correlate with $V_B(f)$, as illustrated in~\cref{fig:Fig-schematic}. These intuitions were put forward in \cite{wu2017towards}, and have been formalised more recently as a sample-then-optimise perspective to Bayesian inference. In fact, for linear regression models, \cite{matthewssample} showed that solutions after training GD with a Gaussian initialisation correspond to exact posterior samples. This idea is also related to Deep Ensembles which has been proposed to be ``approximately Bayesian'' in \cite{wilson2020bayesian}.


Another source of intuition follows form a well trodden path linking basic concepts from statistical mechanics to optimisation and learning theory.  For example,  GD with a small amount of white noise can be described by an overdamped Langevin equation~\cite{welling2011bayesian,smith2018bayesian,naveh2020predicting} that converges (on some light further conditions) to the Boltzmann distribution.    
The Boltzmann distribution is formally equivalent to a Bayesian posterior $P_B(f|S) \propto e^{S(f)-\beta E(f)}$~\cite{mackay2003information} where $S(f)$ is  configurational ``entropy'' that counts the number of states that generate $f$ and encodes the prior, and $E(f)$ represents the energy, encoding the log likelihood or loss function.  For SGD the equivalent coarse-grained differential equation reduces to Langevin equation with anisotropic noise~\cite{smith2018bayesian,zhang2018energy}  and doesn't exactly converge to the Bayesian posterior~\cite{stephan2017stochastic,brosse2018promises}. Nevertheless, it has been conjectured that with small step size, SGD  may approximate the Bayesian posterior \cite{naveh2020predicting,cohen2019learning}, as we empirically find in our experiments. However, some caution is needed with these stat-mech arguments because they depend on  assumptions which may only to hold on prohibitively long time-scales.
% Given than GD and SGD to first order produce similar results, it would be surprising if they didn't both follow the rough ``entropic'' intuition above.

A better analogy may be to the ``arrival of the frequent'' phenomenon in evolutionary dynamics~\cite{schaper2014arrival}, which, like the ``basin of attraction'' arguments, does not require steady state. Instead it predicts which structures are likely to be \emph{reached first} by an evolutionary process. For RNA secondary structures, for example, it predicts that a stochastic evolutionary process will reach structures with a probability that to first order is proportional to the likelihood that random sampling of genotypes produces the structure. Indeed, this phenomenon -- where probability upon random sampling predicts the outcomes of a complex search process -- can be observed in naturally occurring RNA~\cite{dingle2015structure}. This type of non-equilibrium analysis seems more relevant for the way we train our DNNs, in which we stop the first time 0 training error is reached. The analogy between these evolutionary results with what we observe for SGD  is tantalising, but needs further exploration.

%\chris{I have commented out this figure because I do not think that the EP approximation is sufficiently trustworthy in this range to be able to draw conclusions from this. I think anyone who thinks about this carefully will come to the same conclusion.}

%Our heuristic arguments rely on $\pb$ being highly biased.  In \cref{random-data} we tested a scenario with no bias, and indeed $\pb$ does not correlate  with $\psgd$.  

To illustrate the effect of the amount of bias in the posterior, we randomise labels for MNIST and calculate the $\pb$. As we can see inin~\cref{fig:sum_fig_corupted}, this causes a less biased posterior.  The mean log-probability  $\langle \log(\pb) \rangle$ v.s.\ $\epsilon_G$ curve  becomes less steep with increasing corruption (for uniform probability $\pb = 2^{-100} \approx 10^{-30}$.   The number of functions grows rapidly with $\eg$ as $\rho(\epsilon_G) =|E|!/((|E|-\epsilon_G)!\epsilon_G!)$, and so for a small number of low error functions to dominate, as they do for zero corruptions in~\cref{fig:summary_fig_exp1_mnist_mse}, the bias must be strong enough to overcome the ``entropic'' factor $\rho(\epsilon_G)$.  For the $20\%$ and $50 \%$ corruption this is clearly not case, and a huge number of functions with larger error will dominate $\pb$ and $\psgd$.  As can be seen in \cref{fig:sf3:fake_multi}, one effect of weaker bias is that the correlation between the optimiser and the Bayesian sampling is much less strong.  This behaviour suggests that the heuristic arguments above probably require the difference in basin or volume sizes to vary significantly between functions, to be the main factor controlling $\popt$.

\section{Related work on inductive bias on neural networks}\label{app:related_work}

%In this appendix, we will briefly summarise some of the work related to why DNNs exhibit good generalisation while overparameterised, which were first stated in \cref{sec1:intro}. The most important information is shared with that section. 

\subsection{Related work on implicit bias in optimiser-trained networks}
\label{rel:optimiser_trained}

%A \emph{minimum} in the parameter space is, informally, a region with low training loss. One can distinguish between \enquote{good} minima and \enquote{bad} minima based on whether or not the functions associated with that region generalise well. From this perspective, a natural candidate for the source of inductive bias is the combination of the optimiser and the loss function, since they determine which minimum is found. 

Much of the work on inductive biases in stochastic gradient descent (SGD) is framed as a discussion about generalisation.  The two concepts are of course intimately related. 
Before discussing related work on inductive bias in trained networks, it may be helpful to distinguish two different questions about generalisation: 

\begin{description}

\item[\textbf{1)}] \textbf{Question of over-paremeterised generalisation}: Why do DNNs generalise at all in the overparameterised regime, where classical learning theory doesn't guarantee generalisation?


\item[{\bf 2)}] \textbf{Question of fine-tuned generalisation}: 
Given that vanilla DNNs already generalise reasonably well, how can  architecture choice and hyperparameter tuning  further improve generalisation? 
\end{description}


The first question arises because among the functions that an overparameterised DNN can express, the number that can fit a training data set $S$, but which generalise poorly, is typically many orders of magnitude larger than the number that achieve good generalisation.  From classical learning theory we would expect extremely poor generalisation. However, in practice it is often found that many DNN architectures, as long as they are expressive enough to fit the data, do a good enough job at generalisation to imply a significant inductive bias towards a small fraction of functions that generalise well. 

The second question arises from two common experiences in DNN research. Firstly,   changes in architecture can lead to important improvements in generalisation.   For example, a CNN with max-pooling typically performs better than a vanilla FCN on image data.  Secondly,   hyperparameter tuning within a fixed architecture can lead to  further improvements of generalisation. %as observed in the example above\cite{keskar2016large,goyal2017accurate,hoffer2017train,smith2017don} which showed that smaller batch sizes and/or longer training could lead to better generalisation in some cases.  
While these methods of improving generalisation are important in practice, the starting point is normally still a DNN that already has enough inductive bias to raise question 1) above. 
It is therefore important not to conflate the study of question 2) -- as vital as it may be to  successful practical implementations --- with the more general question of why DNNs generalise  in the first place.   

%A well-known result from \cite{keskar2016large} shows that DNNs trained with small batch stochastic gradient descent (SGD) generalise better than identical models trained with large batch SGD (by $\sim 5\%$). Small batch SGD also finds `flatter' minima (i.e.\ minima with smaller eigenvalues in the Hessian) than large batch SGD, and it has been suggested several times that `flatter' minima lead to better generalisation than sharper minima \cite{keskar2016large,jastrzebski2018finding,hochreiter1997flat,jiang2019fantastic,wu2017towards,zhang2018energy} (however, it was shown in \cite{dinh2017sharp} that sharp minima can generalise well). Martin et al.\ \cite{martin2018implicit} also showed that using SGD with different batch sizes leads to qualitatively different functions being found.  
%\guille{Removed "Given that generalisation is clearly quite sensitive to properties of the optimiser, it appears natural to consider the optimiser and its interaction with the loss landscape as a good candidate for the source of `over-parameterised' generalisation,", because it's a bit repetitive with the last sentence of previous paragraph, plus it's not really true that generalizatoin is that sensititive to the optimizer?}

As mentioned in the introduction, there is a an extensive literature on inductive biases in SGD.  Much of this literature is empirical: improvements are observed when using particular hyperparameter tunings and SGD.  One of the most common rationalisation is in terms of ``flatness'' which is inspired by early work by Hochreiter and Schmidthuber~\cite{hochreiter1997flat} who predicted that flatter minima would generalise better.  One of the most influential studies is by Keskar {\em et al.\ }~\cite{keskar2016large} who showed that  DNNs trained with small batch  SGD generalise better than identical models trained with large batch SGD (by  up to $5\%$), and also found a correlation between small batch size and minima that are less ``sharp'' (using not the eigenvalues of the Hessian but a more computationally tractable sensitivity measure).   
While these results are genuinely interesting, they are mainly relevant to issues raised by question 2 above. We note for example, that in~\cite{keskar2016large} the authors explicity point this out by arguing that their results are not about ``overfitting'' (e.g.\ question 1 above).  

The effects of changing hyperparameters can be subtle.  For example, another   series of recent papers~\cite{goyal2017accurate,hoffer2017train,smith2017don} suggest that better generalisation with small batch SGD may be caused by the fact that the number of optimization steps per epoch decreases when the batch size increases. These works showed that a similar improvement in generalisation performance can be created by increasing the learning rate, or by overtraining (i.e.\ by continuing to train after $100 \%$ accuracy has been reached).  In particular, in \cite{hoffer2017train} it was argued that overtraining does not generally negatively impact generalisation (as naive expectations based on overfitting might suggest). These results also challenge some theoretical studies that suggested that SGD may control the capacity of the models by limiting the number of parameter updates \cite{brutzkus2017sgd}.  
Other papers on ``flatness' include~\cite{jastrzebski2018finding,wu2017towards,zhang2018energy,wei2019noise}. Links have also been made to low frequency \cite{rahaman2018spectral}, and  to sensitivity to changes in the inputs \cite{arpit2017closer-arxiv,novak2018sensitivity}.

In another interesting paper, Zhang {\em et al.\ }~\cite{zhang2018energy} derive a Langevin type equation for both GD and SGD. For the latter they argue that the noise is anisotropic, and that this may explain why SGD is more likely to find ``flatter minima''. Similarly, Jastrzebski {\em et al.\ }~\cite{jastrzebski2018finding} argue that isotropic SGD-induced noise also helps push the optimiser away from sharper minima.  An important caveat to the work on sharpness can be found in the work of Dinh {\em et al.\ }\cite{dinh2017sharp} who use the non-negative homogeneity of the ReLU activation function to show that for a number of the measures used in the papers cited above, the ``flatness'' can be made arbitrarily large (or sharp) without changing the function (and therefore the generalisation performance) that the DNN expresses.  This result suggests that care must be used when interpreting local measures of flatness.   There is much more literature on this topic, but the upshot is that while fine-tuning optimiser hyperparameters can be very important for improving optimisation,  the effects on  generalisation, and by implication, the inductive bias of a DNN, are less well established~\cite{choi2019empirical}, and where improvements are found, these tend to be in the class of answers to question 2) above.  

It is important to note that simple vanilla gradient descent (GD), when it can be made to converge, does not differ that much (on the scale of question 1) above)  from  SGD and its variants in generalisation performance~\cite{keskar2016large,wu2017towards,zhang2018energy,choi2019empirical}.  Therefore if training generates the inductive bias needed to answer question 1), that bias must already largely be present in simple GD.


%are starting from DNNs that already appear to have enough inductive bias to answer questionwhat property of DNNs generates the inductive bias allowing them to assign high probability $P(f|\mathcal{D})$ to functions $f$ that generalise well?

%It is important to distinguish two questions.  One is: does SGD help explain why do highly expressive DNNs generalise at all, given that standard learning theories predict that they should heavily overfit. We may call that the  given that we would expect them to heavily overfit, SGD and its variants, including simple gradient descent (GD) do not vary that much.   

Significant theoretical effort has been spent on extracting properties of a trained neural network that could be used to explain generalisation. By implication, these investigations should also help illuminate the nature of the implicit bias of trained networks.  Investigators have attempted to use sensitivity to perturbations (whether in inputs or weights) to explain the generalisation performance either using a PAC-Bayesian analysis \cite{bartlett2017spectrally,dziugaite2017computing,neyshabur2018a}, or a compression approach \cite{arora2018stronger,zhou2018nonvacuous}.   In contrast to the work described above that studies the specific effect of hyperparameter tuning on SGD, much of the work in this paragraph is directly applicable to question 1.  
 A very comprehensive review of this line of work empirically finds that the PAC-Bayesian sensitivity approaches seem the most promising \cite{jiang2019fantastic}. 
 
The more theoretical side of the study of SGD has also seen recent progress. For example, \cite{soudry2018implicit} showed that SGD finds the max-margin solution in unregularised logistic regression, whilst it was shown in \cite{brutzkus2017sgd} that overparameterised DNNs trained with SGD avoid over-fitting on linearly separable data. More recently, \cite{NIPS2019_8847} proved agnostic generalisation bounds for SGD-trained DNNs (up to two hidden layers), which impose less restrictive assumptions (on the data, architecture, and optimiser) than previous works. However, this line of work concerns itself with rigorously proving generalisation bounds on the overparameterised regime, from which it may be hard to extract the fundamental reasons for why DNNs generalise. Nevertheless, we think that these theoretical analyses can be a fruitful source of new ideas to explain generalisation, and that it would be useful to compare them against ideas studied in the more empirical literature.
 

  % Soudry et al. \cite{soudry2018implicit} showed that SGD finds the max-margin solution in unregularised logistic regression, whilst it was shown in \cite{brutzkus2017sgd} that overparameterised DNNs trained with SGD avoid over-fitting on linearly separable data.  Recently, \cite{NIPS2019_8847} proved agnostic generalization bounds of SGD-trained neural networks. While an impressive theoretical achievement, no empirical test of the tightness of the bounds is performed. More recent work~\cite{poggio2020complexity} suggests that gradient descent performs a hidden regularisation in normalised weights, but other analyses suggests that such implicit regularisation may be very hard to prove in a more general setting for SGD~\cite{dauber2020can}. So again, there is no consensus emerging from this direction of inquiry.
Another direction is to study properties of the loss-landscape itself.   Several studies have shown some interesting parallels between the loss landscape of DNNs and the energy landscape of zero-temperature Gaussian Spin Glasses \cite{choromanska2015loss,baity2019comparing,becker2020geometry}. While such insights may help explain why SGD works so well as an optimiser in these high dimensional spaces, it is less clear how properties of the loss landscape can be linked to DNN generalisation.

% \guille{we should explain how the below is linked to optimizers}
A completely different theme builds on the concept of an information bottleneck \cite{tishby2015deep,shwartz2017opening} which suggest that generalisation arises from information compression in deeper layers, aided by SGD.  However, recent work \cite{saxe2019information} suggests that the compression is strongly affected by activation functions used, suggesting again that this approach is not general enough to capture the implicit bias needed to answer question 1. 



\subsection{Related work on implicit bias in random neural networks}
\label{subapp:simplicity_bias}

%While most of the arguments above focus on special properties of a trained network, a completely different tack is to consider the \textbf{\textit{a-priori} probability $P(f)$} that an untrained DNN outputs a function $f$ upon random sampling of its parameters (typically the weights and biases). This gives a measure associated with each function; and any differences between $P(f)$ of different functions could be a source of inductive bias. We refer to \cref{appendix:old_sec_1.1} for further discussion on the definition and meaning of $P(f)$.

We briefly review work inspired by a powerful result from  Algorithmic Information Theory (AIT) called the Coding Theorem~\cite{li2008introduction}.  First derived by Levin~\cite{levin1974laws}, and building on concepts pioneered by Solomonoff~\cite{solomonoff1964formal}, it is closely related to  more recent bound applicable to a wider range of input-output maps~\cite{dingle2018input,dingle2020generic}.   In this more recent form (and under certain fairly general conditions that the maps must fulfil) it shows that upon randomly sampling the parameters of an input-output map $M$, the probability $P(f)$ of obtaining output $f$ can be bounded as
\begin{align}\label{eqn:levin}
    P(f)\leq 2^{-K(f|M)+\mathcal{O}(1)} \approx 2^{-a \tilde{K}(f) + b}
\end{align}
where $K(f)$ is the Kolmogorov complexity of $f$, $\tilde{K}(f)$ is a suitable approximation to $K(f)$ and $a$ and $b$ are parameters that depend on the map, but not on $f$.  The computable bound was shown to work remarkably well for a range of input-output maps from across science and engineering \cite{dingle2018input}, giving confidence that it should be widely applicable, at least for maps that satisfy the conditions. In addition, a statistical lower-bound can be derived that predicts that most of the probability weight will lie relatively close to the bound~\cite{dingle2020generic}. 

The application to DNNs was first shown in~\cite{valle2018deep}. We note that the input-output map of interest is not the map from inputs to DNN outputs, but rather 
the map from the network parameters to the function $f$ it produces on inputs $\mathcal{X}$ which was described in the main text in \cref{def:PFM}.  The prediction of Eq.~\ref{eqn:levin}  for a DNN with parameters sampled randomly (from, for example, truncated i.i.d.\ Gaussians) is that, \textit{if the map is sufficiently biased}, then  the probability of the DNN producing a function $f$ on input data $x_{i=0}^n$  drops exponentially with increasing complexity of the function $f$. Note that technically we should write $f$ as $f|\mathcal{X}$ to indicate the dependence of the function modelled by the DNN on the inputs $\mathcal{X}$.   We also note that the bound of Eq.~\ref{eqn:levin} on its own does not force a map to be biased.  It still holds for a uniform distribution.  But if the map is biased, then it will be biased according to  Eq.~\ref{eqn:levin}.

In \cite{valle2018deep} it was shown empirically that this very general prediction held for the $P(f)$ of a number of different DNNs. This was done via direct sampling of the parameters of a small DNN on Boolean inputs. NNGP calculations also showed a strong bias in more complex systems.  In~\cite{mingard2019neural} some exact results were proven  for simplified networks, that were also consistent with the bound of~\cref{eqn:levin}. In particular, they proved that for a perceptron with no bias, upon randomly sampling the parameters (with a distribution satisfying certain weak assumptions), any value of class-imbalance was equally likely. Because there are many fewer functions with high class imbalance (low ``entropy'') than low class imbalance, and these are also simpler, this implied a bias of $P(f)$ towards certain simple functions. They also proved that for infinite-width ReLU DNNs, this bias gets monotonically stronger as the number of layers grows.  A different direction was pursued in~\cite{de2018random}, who showed that, upon randomly sampling the parameters of a ReLU DNN acting on Boolean inputs, the functions obtained had an average sensitivity to inputs which is much lower than if randomly sampling functions. Functions with low input sensitivity are also simple, thus proving another form of simplicity bias present in these systems.

On the other hand, in a recent paper~\cite{yang2019fine}, it was shown that for DNNs with activation functions such as Erf and Tanh, the bias starts to disappear as the system enters the ``chaotic regmie'', which happens for weight variances above a certain threshold, as the depth grows \cite{poole2016exponential} (note that ReLU networks don't have such a chaotic regime).  While these hyperparameters are not typically used for DNNs, they do show that there exist regimes where there is no simplicity bias. Note that the Levin bound still holds, but $P(f)$ is simply approaching a uniform distribution, and the bound becomes loose for small complexity. These results are also interesting because, if the bias becomes weaker, then it may also be the case that the correlation between $\pb$ and $\psgd$ starts to disappear.  

\subsection{Related work comparing optimiser-trained and Bayesian neural networks}
\label{rel:opt_vs_bayes}

Several of the works studying random neural networks use an important recent extensions of Neal's seminal proof~\cite{neal1994priors,neal2012bayesian}  -- that a single-layer DNN with random i.i.d. weights is equivalent to a  Gaussian process (GP)~\cite{mackay1998introduction} in the infinite width limit --  to multiple layers and architectures~\cite{lee2017deep,matthews2018gaussian,novak2018bayesian,garriga-alonso2018deep,yang2019tensor}. These works have seized this correspondence to effectively perform a very good approximation to exact Bayesian inference in DNNs, and they have compared them to SGD-trained DNNs~\cite{lee2017deep,matthews2018gaussian,novak2018bayesian}. The results have generally shown a close agreement between the generalisation performance of optimiser-trained DNNs and their corresponding Bayesian neural network Gaussian process (NNGP).

In this context another interesting development is the introduction of the Neural Tangent Kernel (NTK) by Jacot \textit{et al.\ }~\cite{jacot2018neural} which approximates the dynamics of an infinite width DNN with parameters that are trained by gradient descent in the limit of an infinitesimal learning rate.  Recent comparisons to NNGPs show relatively similar performance of the NTK, see for example~\cite{arora2019exact,lee2019wide,novak2019neural}.  While there are small performance differences, the agreement is close enough to suggest that the primary source of inductive bias is already present in the untrained network, and is essentially maintained under training dynamics. 

\cite{valle2018deep} also used used a simple PAC-Bayesian bound \cite{mcallester1999pac,valle2018deep} that applies to exact Bayesian inference to predict the generalisation error of SGD-trained DNNs. The bound was shown to provide relatively tight predictions for optimiser-trained DNNs for a FCN and CNNs on MNIST, Fashion-MNIST and CIFAR-10.  Moreover, the bound  reproduced trends such as the increase in the generalisation error upon an increased fraction of randomised labels.

These lines of work serve as evidence to suggest that optimiser-trained DNNs behave very similarly to the same DNNs trained with Bayesian inference, and directly inspire the work in this paper, where we directly tackle that question.

These works also suggest that the infinite-width limit may be enough at least to answer question~1, as the number of parameters typically doesn't have a too drastic effect on generalisation (as long as the network is expressive enough to fit the data).

% , roughly states that the generalisation error $\epsilon$ is bounded, with probability $1-\delta$ as
% \begin{equation*}
%     \epsilon \lesssim \frac{-\log{P(S)}-\log{(\delta)}}{m},
% \end{equation*}
% where $m$ is the size of the training set. In \cite{valle2018deep}, the authors applied the bound  to DNNS, calculating $P(S)$ by approximating the output of randomly sampling the DNN parameters with a Gaussian process. The bound was shown to provide relatively tight predictions for optimiser-trained DNNs for a FCN and CNNs on MNIST, Fashion-MNIST and CIFAR-10.  Moreover, the bound  reproduced trends such as the increase in the generalisation error upon an increased fraction of randomised labels. 

% We note that the bound is only rigorously proven for DNNs trained in an exact Bayesian fashion, i.e. by using the distribution over $P(f)$ obtained by randomly sampling parameters, and performing a Bayesian update as described in \cref{eqn:bayesian_update} to obtain the posterior $P(f|S)$.  So its success in reproducing behaviour of SGD-trained DNNs would be surprising if the optimiser itself was an important source of implicit bias.  % In practice DNNs are not typically trained in this way because  directly computing $P(S)$ is computationally intractable, and direct approximations to it tend to also be computationally expensive.  Instead, DNNs are trained with an optimiser, and as we have seen earlier in the appendix, optimisers and optimiser-related hyperparameters affect the way parameter-space is sampled.
%However, this argument is based on the assumption that the action of the optimiser is equivalent to treating the parameter initialisation as a Bayesian prior over parameters, performing a Bayesian update using the training data, and then sampling from the posterior. 
%This assumption is necessary for the PAC-Bayes bound to be applicable. However, in practice, DNNs are trained with an optimiser, and other literature suggests that different optimisers (and optimisation-related hyperparameters) affect the way the space is sampled.
% The authors of \cite{valle2018deep} conjecture that because of the huge bias in the parameter-function map, relatively small deviations of the optimisation algorithm from Bayesian sampling do not play a big role in determining which functions the algorithm finds.  This would explain why the PAC-Bayes bounds work so well for optimiser-trained DNN models. 

%The PAC-Bayes bound provides a tight enough bound to be relevant to question 1 above and thus the authors of \cite{valle2018deep}  hypothesise that the parameter-function map of DNNs is the primary source of their inductive bias, and that any regularisation due to the optimiser or loss function are second-order effects.   

% %%%%%%%%
% To recap, there are really two distinct hypotheses put forward in~\cite{valle2018deep,mingard2019neural}.  The first, inspired by AIT and in particular by Eq.~(\ref{eqn:levin}), is that the parameter-function map is exponentially biased towards simple functions, together with the principle that such a bias promotes better generalisation.    The second, inspired by the good performance of the PAC-Bayes bound in describing the generalisation behaviour of DNNs trained by SGD, is that the parameter-function map is the primary source of their inductive bias, and that any regularisation due to the optimiser or loss function are second-order effects (i.e. coming from a relatively small deviations from the ideal Bayesian behaviour).   

% Our current paper is primarily about testing this second hypothesis in more detail, by studying how similar $\psgd$ and $\pb$ are.   At the same time, the application of hypothesis 2 to understanding generalisation depends on strong bias, for which hypothesis 1 makes a specific proposal. %While our results are also relevant for hypothesis 1, which is a meta-explanation of  how the parameter-function map would be biased, we mainl
% %%%%%%%%%%%

% \ard{Maybe include the two main theorems from the perceptron paper as well? } 

%The computable bound was shown to work remarkably well for a range of input-output maps from across science and engineering \cite{dingle2018input}. In addition, a statistical lower-bound predicts that most of the probability weight will lie relatively close to the bound~\cite{dingle2020generic}.

%This result can be applied to the `parameter-function map' of DNNs (c.f. \cref{app:def:PFM1}), the map from the network parameters to the function $f$ it produces on inputs $\mathcal{X}$.

%Recent theoretical and empirical work~\cite{valle2018deep,mingard2019neural,de2018random} suggests that the $P(f)$ of DNNs is indeed strongly biased towards solutions with low descriptional complexity. It is widely assumed that simple hypotheses are likely to generalise well, and this assumption is backed by empirical evidence~\cite{lin2017does,goldt2019modelling}. Therefore, if $P(f)$ is biased towards simple functions, and if this bias is preserved throughout training, then this could explain overparameterised generalisation.

\subsection{Related work on simplicity bias and generalisation}
\label{rel:simplicity_bias_generalisation}

In~\cref{subapp:simplicity_bias}, we discussed work showing that DNNs are have an implicit bias towards simple functions in their parameter-function map, and why this may be the case. Here, we briefly discuss how this may connect to generalisation. As implied by the free lunch theorem~\cite{wolpert1994relationship}, a bias towards simplicity does not automatically imply good generalisation.
Instead certain key hypotheses are needed about the data, in particular that it is described by functions that are simple (in a similar sense than the inductive bias). The assumption that a more parsimonious hypothesis is more likely to be true has been influential since antiquity and is often articulated by invoking Occam's razor. However, the  fundamental justification for this heuristic is disputed~\cite{sober2015ockham}.  For the machine learning literature see e.g.~\cite{ 
mackay1992bayesian, blumer1987occam, rasmussen2001occam, domingos1999role}.  For links between the razor and  AIT/Solomonoff relevant to Eq.~(\ref{eqn:levin}), see e.g.~\cite{ rathmanner2011philosophical,sterkenburg2016solomonoff} for a spirited discussion. 

Studies that imply that the data is somehow ``simple'' include an influential paper by  Lin and Tegmark~\cite{lin2017does} invoking arguments mainly from statistical mechanics to argue that deep learning works well because the laws of physics typically select for function classes that are ``mathematically simple'', and so easy to learn. For the much used MNIST data set,  Spigler {\em et al.\ }~\cite{spigler2019asymptotic} show that while the data is embedded in a $28^2=784$ dimensional manifold, it has a much lower effective dimension $d_{eff}=15$. Individual numbers have effective dimensions that are even lower, ranging from 7 to 13~\cite{hein2005intrinsic}.  So the functions that fit MNIST data are much simpler than those that fit random data~\cite{goldt2019modelling}.   

%Assuming that simpler functions are likely to be better, this bias could help explain why DNNs generalise in the overparameterised regime.  The strong exponential bias means that they 

% \subsection{Related works on the relation of SGD and Bayesian inference}


\section{Discussion}

We argue here that the inductive bias found in DNNs trained by SGD or related optimisers, is, to first order, determined by the parameter-function map of an untrained DNN. There are, however, also measurable second order deviations that are sensitive to hyperparameter tuning. 

For the conundrum of why DNNs generalise at all in the overparameterised regime, our results strongly suggest that the solution must be found in the properties of $\pb$, and not in biases introduced by SGD.  Arguments that DNN priors are exponentially biased towards simple functions~\cite{valle2018deep,mingard2019neural,de2018random} may help explain the inductive bias of $\pb$.  That said, second order deviations from $\pb$, are also important for further fine-tuning the generalisation performance.% of DNNs.
%The relatively small deviations of the optimisation algorithm's output from Bayesian sampling we find for the DNNs studied here  functions must have its origin in the strong bias in the parameter-function map.  Exploring how the two methods deviate for systems with weaker bias may shed more light on the properties of SGD.
%On the scale of that bias  relatively small deviations of the optimisation algorithm from Bayesian sampling should not play a big role in determining which functions the algorithm finds. 
%We argue here that the inductive bias found in DNNs trained by SGD or related optimisers, is,  to first order, determined by the parameter-function map of an untrained DNN.  There are also measurable second order deviations from $\pb$ that are sensitive to hyperparameter tuning. 

Our function probability perspective should also offer new avenues for analysing how hyperparameter changes, or techniques such as batch normalisation, dropout etc... work. Better architectures for specific problems may also be designed by studying the probabilities of functions at initialisation.

Most of our examples are for image classification.  It would be interesting to study the related problem of using DNNs for regression. 
Finally, to study the correlation between $\pb$ and $\psgd$, we mainly used a fixed test and training set.  While we did examine other test and training sets (see Appendices), this was mainly to confirm that our results were not an artefact of our particular choices.  A promising future direction would be a Bayesian approach that includes averaging over test sets and training sets. % complete understanding of how generalisation works for DNNs. 

% \section{Broader Impact}

% Deep learning has had an enormous impact on society, which is only going to increase~\cite{bughin2018notes,leung2019will}. One of its greatest potential dangers stems form the fact  that it is often used as a black box.  We know that deep neural networks (DNNs) work well, but we don't understand in detail \emph{why or how}.  As extensively discussed for example in the context of explainable AI~\cite{dovsilovic2018explainable}, without a better understanding of what DNNs are doing,  we may unwittingly open ourselves up to all kinds of negative impacts. 

% Here we address one of the major theoretical questions in the field, namely why do DNNs generalise so well in the overparameterised regime where classical learning theories and much of the communities previous experience with other supervised learning techniques suggests that they should badly overfit.   Without understanding such fundamental issues, DNNs will continue to operate as black boxes.

% Our results suggest that DNNs trained by SGD have a strong bias towards simple functions that is already present in the untrained network.  This Occam's razor type bias may explain why they generalise so well on structured data, and may also help understand what kind of data they would not work well on.    While there is much more work to do to further develop these ideas, our results  open up new avenues to better understand what kind of functions a DNN is modelling when it is trained on data.   And such  improved understanding will allow the community to explain \emph{why} in a particular situation,  a DNN makes the choices it does on unseen data. Such insight will help clarify the societal impacts of the  DNN application. 

% %Our work is primarily aimed to explain certain known properties of DNNs (in particular, why they generalise well in the overparameterised regime), and to improve our understanding of DNNs on a theoretical level. As such, our work does not have any immediate practical applications. Instead, our hope is that our work will enable and help to direct future research. 

% Our results may also help improve DNN performance which will have impacts (for good and for ill).   For example our function probability perspective allows one to study how a modification affects the likelihood of individual functions, rather than just the average test error. This could offer new avenues for analysing hyperparameter changes, or techniques such as batch normalisation or dropout. It could also be helpful when designing new architectures, or new optimisers. 

% It is not obvious how to know how uncertain the prediction of DNN model is. However, if, as we argue here,  SGD behaves like a Bayesian sampler, then this offers additional justification for using Deep Ensembles to measure this uncertainty in the case of DNNs \cite{wilson2020bayesian}. Our results could therefore make it easier to use neural networks in applications where it is important to be able to quantify prediction uncertainty.




\bibliography{bib}
\appendix
\include{appendices}

\end{document}
